Pathfinder Discovery Networks for Neural Message Passing

In this work we propose Pathfinder Discovery Networks (PDNs), a method for jointly learning a message passing graph over a multiplex network with a downstream semi-supervised model. PDNs inductively learn an aggregated weight for each edge, optimized to produce the best outcome for the downstream learning task. PDNs are a generalization of attention mechanisms on graphs which allow flexible construction of similarity functions between nodes, edge convolutions, and cheap multiscale mixing layers. We show that PDNs overcome weaknesses of existing methods for graph attention (e.g. Graph Attention Networks), such as the diminishing weight problem. Our experimental results demonstrate competitive predictive performance on academic node classification tasks. Additional results from a challenging suite of node classification experiments show how PDNs can learn a wider class of functions than existing baselines. We analyze the relative computational complexity of PDNs, and show that PDN runtime is not considerably higher than static-graph models. Finally, we discuss how PDNs can be used to construct an easily interpretable attention mechanism that allows users to understand information propagation in the graph.

==> figures/accuracy_evolution_cora.txt <==
Epoch x_0 x_0__inf x_0__sup 
1 0.18034858387799563 0.1478334501736486 0.21286371758234265

2 0.22732026143790854 0.1959589153495133 0.2586816075263038

3 0.29703703703703704 0.25280871738212835 0.34126535669194574

4 0.3986056644880175 0.3584674023145923 0.4387439266614427

5 0.44230936819172123 0.39663399724086296 0.4879847391425795

6 0.5020043572984749 0.4511507479761129 0.552857966620837

7 0.543442265795207 0.4880455582424917 0.5988389733479225

8 0.5812200435729847 0.528978566151616 0.6334615209943535

9 0.6167755991285404 0.571122470030691 0.6624287282263898

10 0.6504139433551198 0.6078158283320764 0.6930120583781633

11 0.6695424836601307 0.6285029617189366 0.7105820056013248

12 0.6829629629629628 0.6435926422107824 0.7223332837151432

13 0.6938126361655774 0.6548465377757703 0.7327787345553846

14 0.7045751633986927 0.666499983859806 0.7426503429375795

15 0.7126361655773421 0.6736367222700042 0.7516356088846801

16 0.722570806100218 0.6841659517042622 0.7609756604961737

17 0.733681917211329 0.6976876690126249 0.7696761654100331

18 0.746797385620915 0.7138340136966437 0.7797607575451864

19 0.7596514161220044 0.7296495676577647 0.7896532645862441

20 0.7698039215686274 0.7415767314297468 0.7980311117075081

21 0.7755119825708061 0.7475795609909122 0.8034444041507001

22 0.781525054466231 0.7539568794146722 0.8090932295177898

23 0.7903267973856211 0.7647060983438391 0.815947496427403

24 0.8011328976034859 0.7793546625124202 0.8229111326945516

25 0.8108061002178649 0.7918537538899044 0.8297584465458254

26 0.8198257080610022 0.8040874354441341 0.8355639806778703

27 0.8258823529411765 0.8135314621862847 0.8382332436960683

28 0.8301960784313727 0.8193391633737925 0.8410529934889528

29 0.8333769063180828 0.8238382876689867 0.8429155249671789

30 0.8360348583877995 0.827865375807217 0.8442043409683819

31 0.8389978213507627 0.8318963407659419 0.8460993019355836

32 0.8408714596949892 0.8344919983051529 0.8472509210848256

33 0.8430501089324618 0.8378651534568894 0.8482350644080342

34 0.845272331154684 0.8404402868847336 0.8501043754246345

35 0.8465795206971677 0.8420209681699199 0.8511380732244155

36 0.8476252723311548 0.8433060195973326 0.851944525064977

37 0.8485403050108932 0.8443147679307523 0.852765842091034

38 0.8499346405228758 0.8458207926038046 0.854048488441947

39 0.8513725490196078 0.8474086637459914 0.8553364342932241

40 0.8525490196078431 0.8490034003562904 0.8560946388593959

41 0.8537254901960785 0.8507878902383115 0.8566630901538455

42 0.8543355119825708 0.8515235804424431 0.8571474435226986

43 0.8548583877995641 0.8519651864856184 0.8577515891135099

44 0.8555119825708062 0.852600052548421 0.8584239125931914

45 0.8556427015250545 0.8527866666187228 0.8584987364313862

46 0.8559477124183006 0.8531613795957094 0.8587340452408918

47 0.856165577342048 0.8534456319533149 0.8588855227307811

48 0.8565577342047931 0.8538407175019634 0.8592747509076227

49 0.8566013071895424 0.853831460685272 0.8593711536938128

50 0.8571677559912854 0.8542951333809414 0.8600403786016293

51 0.8576470588235292 0.8547464105417664 0.860547707105292

52 0.8580392156862745 0.8551181275209709 0.8609603038515781

53 0.8586492374727671 0.8557384836551487 0.8615599912903855

54 0.8588671023965142 0.8558681287928548 0.8618660760001736

55 0.8592592592592592 0.8562932662260371 0.8622252522924813

56 0.8595642701525055 0.8565855755989796 0.8625429647060313

57 0.8598692810457516 0.856920540719333 0.8628180213721701

58 0.8594335511982572 0.8565040347735564 0.8623630676229579

59 0.8594771241830067 0.8564891323058492 0.8624651160601642

60 0.8598257080610022 0.8567664799384412 0.8628849361835632

61 0.8604357298474945 0.8573731455284377 0.8634983141665513

62 0.8608278867102397 0.8576759542063597 0.8639798192141197

63 0.8610021786492374 0.8578919143132663 0.8641124429852086

64 0.8613943355119826 0.8582195352614426 0.8645691357625227

65 0.8617429193899783 0.8585575664139309 0.8649282723660257

66 0.861830065359477 0.8586402004736763 0.8650199302452778

67 0.8620479302832245 0.8589150678843196 0.8651807926821293

68 0.8622222222222223 0.8590988837207748 0.8653455607236699

69 0.8623093681917211 0.8592151092260664 0.8654036271573758

70 0.8627450980392158 0.8597128814497489 0.8657773146286828

71 0.8626143790849674 0.8594279512652134 0.8658008069047214

72 0.8625272331154683 0.8593801661130785 0.8656743001178581

73 0.8627015250544663 0.8596009368564577 0.8658021132524749

74 0.8626143790849673 0.8594947430263098 0.8657340151436248

75 0.8625272331154685 0.8593096845915905 0.8657447816393465

76 0.8626143790849673 0.8595456512723358 0.8656831068975988

77 0.8623965141612201 0.8593335105761722 0.865459517746268

78 0.8623093681917213 0.8592373224276139 0.8653814139558288

79 0.8624400871459695 0.859387021632558 0.8654931526593811

80 0.8624836601307191 0.8594717261541022 0.865495594107336

81 0.8622222222222223 0.8591737868412983 0.8652706576031464

82 0.8624400871459695 0.8594084070296137 0.8654717672623253

83 0.8626579520697168 0.8595649106844137 0.86575099345502

84 0.8623965141612201 0.8592709836891881 0.8655220446332521

85 0.8623965141612201 0.8592437126381606 0.8655493156842796

86 0.8623965141612201 0.859260046814589 0.8655329815078512

87 0.8623529411764708 0.8592823169525632 0.8654235654003783

88 0.8624836601307191 0.8593187173933423 0.8656486028680959

89 0.8624400871459696 0.8592898662241696 0.8655903080677697

90 0.8621786492374728 0.85905133892062 0.8653059595543255

91 0.8626143790849673 0.8595787482332965 0.8656500099366381

92 0.8626579520697168 0.8596050267601781 0.8657108773792556

93 0.8627015250544663 0.8595860629381469 0.8658169871707857

94 0.8623529411764705 0.8591765234404727 0.8655293589124684

95 0.8623965141612201 0.8593910676271562 0.865401960695284

96 0.8623965141612201 0.8593151193484654 0.8654779089739748

97 0.8624836601307189 0.8594209919538721 0.8655463283075656

98 0.8629193899782136 0.8598927121014242 0.865946067855003

99 0.8627886710239652 0.8598247279937172 0.8657526140542131

100 0.8630501089324619 0.8601177592766951 0.8659824585882288

101 0.8629193899782134 0.8600009993032088 0.8658377806532179

102 0.8630936819172114 0.8600774307307624 0.8661099331036604

103 0.8629193899782136 0.8599683279914665 0.8658704519649607

104 0.8626579520697171 0.859772839995536 0.8655430641438981

105 0.8632244008714596 0.8601265749398731 0.866322226803046

106 0.862875816993464 0.8599248420360157 0.8658267919509124

107 0.8632244008714597 0.8602220037157006 0.8662267980272188

108 0.8631808278867104 0.860273723328139 0.8660879324452817

109 0.8630065359477126 0.8601301012794781 0.8658829706159471

110 0.8631808278867104 0.8602707800201475 0.8660908757532733

111 0.8629193899782136 0.8601639528284961 0.8656748271279311

112 0.8630936819172114 0.8601790484251937 0.8660083154092291

113 0.8629629629629629 0.860216207709334 0.8657097182165918

114 0.8630936819172114 0.8601961342127358 0.865991229621687

115 0.8630936819172114 0.8603447146911599 0.8658426491432628

116 0.8631808278867101 0.8603045122688106 0.8660571435046097

117 0.8627450980392156 0.8601059512353181 0.8653842448431132

118 0.8631372549019607 0.8603680266118092 0.8659064831921122

119 0.8629193899782136 0.8602376392851994 0.8656011406712278

120 0.8633551198257081 0.8605959569288302 0.8661142827225861

121 0.8629629629629628 0.8602362276022197 0.8656896983237059

122 0.8633551198257081 0.8608156895257175 0.8658945501256987

123 0.8632244008714597 0.860525942875976 0.8659228588669434

124 0.8632679738562091 0.8606860184138291 0.8658499292985892

125 0.8630065359477124 0.8602616825447246 0.8657513893507002

126 0.8630065359477124 0.8603459375658766 0.8656671343295481

127 0.8633115468409587 0.8608322624311154 0.8657908312508019

128 0.8630065359477124 0.860155210928994 0.8658578609664307

129 0.8633551198257081 0.860833280505259 0.8658769591461573

130 0.8625272331154685 0.8596867071848199 0.8653677590461172

131 0.8633986928104577 0.8608430986550643 0.8659542869658511

132 0.8623529411764705 0.8593221648084228 0.8653837175445183

133 0.8627886710239652 0.8601544268953811 0.8654229151525492

134 0.8626143790849673 0.859980394955311 0.8652483632146236

135 0.8623093681917211 0.8597166923305324 0.8649020440529098

136 0.8627015250544663 0.8600914404271127 0.8653116096818199

137 0.861917211328976 0.8590364644077955 0.8647979582501566

138 0.8627886710239652 0.8601825252574198 0.8653948167905106

139 0.8608278867102397 0.8579059780639233 0.863749795356556

140 0.8618300653594773 0.8593250860610355 0.864335044657919

141 0.8620479302832245 0.8590899142486916 0.8650059463177573

142 0.862875816993464 0.8601536063989345 0.8655980275879936

143 0.8617864923747277 0.8593597311518171 0.8642132535976383

144 0.8613943355119826 0.8587516553432614 0.8640370156807039

145 0.8630501089324618 0.860333564894024 0.8657666529708996

146 0.8613507625272332 0.8583333762595765 0.8643681487948899

147 0.861525054466231 0.859032855145958 0.864017253786504

148 0.8616557734204793 0.8590054591715206 0.864306087669438

149 0.8627886710239652 0.8598842474677916 0.8656930945801388

150 0.8622657952069716 0.8597275450885665 0.8648040453253766

151 0.8613507625272332 0.8586936414640318 0.8640078835904346

152 0.8622222222222222 0.8593633411519703 0.8650811032924741

153 0.861917211328976 0.858970068204953 0.864864354452999

154 0.8616557734204792 0.8588916197014951 0.8644199271394633

155 0.8611764705882354 0.8583215449556079 0.864031396220863

156 0.86161220043573 0.8585838259587905 0.8646405749126694

157 0.8613943355119824 0.858610307971739 0.8641783630522258

158 0.8614814814814814 0.8586336113228427 0.8643293516401201

159 0.8608278867102396 0.8579651752834613 0.8636905981370179

160 0.8617429193899783 0.8587157607132727 0.8647700780666838

161 0.8607843137254901 0.8576915768101733 0.863877050640807

162 0.8610457516339869 0.8582660324026391 0.8638254708653347

163 0.860566448801743 0.8575376220586007 0.8635952755448854

164 0.8610893246187364 0.8581240243857029 0.86405462485177

165 0.8612636165577342 0.8582796671778791 0.8642475659375893

166 0.8603921568627451 0.8574347197076547 0.8633495940178354

167 0.8611328976034857 0.8582387495806976 0.8640270456262737

168 0.8606100217864924 0.8574617580979066 0.8637582854750782

169 0.8610021786492373 0.8580786297316884 0.8639257275667863

170 0.8610893246187364 0.8581705819557907 0.8640080672816822

171 0.8605228758169934 0.8574595089145028 0.8635862427194839

172 0.8608714596949891 0.8580232288333819 0.8637196905565964

173 0.8603485838779956 0.8571523915912668 0.8635447761647245

174 0.8608714596949891 0.8578790016309449 0.8638639177590334

175 0.8606535947712418 0.857688871995368 0.8636183175471156

176 0.8601307189542483 0.8570464361315907 0.8632150017769059

177 0.8608278867102397 0.8579042206656733 0.8637515527548061

178 0.8599128540305012 0.8567898170453232 0.8630358910156792

179 0.8603921568627451 0.8575228739576114 0.8632614397678787

180 0.8599999999999998 0.8567777720991744 0.8632222279008251

181 0.8604357298474945 0.8575327214438777 0.8633387382511113

182 0.860479302832244 0.8575441810134203 0.8634144246510678

183 0.8598257080610023 0.8567137651857138 0.8629376509362908

184 0.8611764705882352 0.8583426130284256 0.8640103281480448

185 0.8593464052287583 0.8561036524480461 0.8625891580094704

186 0.8608714596949891 0.8580870631813116 0.8636558562086667

187 0.8598257080610022 0.856717618918241 0.8629337972037634

188 0.8601742919389977 0.857124929969147 0.8632236539088485

189 0.8603050108932463 0.8574711533334367 0.8631388684530559

190 0.8589542483660131 0.855583983108733 0.8623245136232932

191 0.8603050108932464 0.8573960222744911 0.8632139995120017

192 0.8592156862745097 0.8562070227244271 0.8622243498245924

193 0.8599564270152505 0.8569615954252983 0.8629512586052028

194 0.8592156862745097 0.856103523330068 0.8623278492189514

195 0.8603050108932463 0.857341790032637 0.8632682317538556

196 0.8599564270152505 0.857018739631949 0.8628941143985521

197 0.8597385620915035 0.8567378762235429 0.862739247959464

198 0.8601307189542485 0.8572633461985519 0.8629980917099451

199 0.8586056644880173 0.8555530476496658 0.8616582813263689

200 0.8600435729847493 0.8571401222718642 0.8629470236976344


==> figures/accuracy_evolution_pubmed.txt <==
Epoch x_0 x_0__inf x_0__sup 
1 0.3953442859350054 0.37498808163699526 0.4157004902330156

2 0.47883813153422256 0.45812515718055224 0.49955110588789287

3 0.5297162280475872 0.4917014598877137 0.5677309962074608

4 0.5700520162743987 0.5376131710003279 0.6024908615484695

5 0.6152340732347942 0.5881949158664912 0.6422732306030972

6 0.6615646083329042 0.6401472311824239 0.6829819854833845

7 0.6949631765978267 0.6800717472489205 0.7098546059467329

8 0.7178760879641551 0.7061850532421792 0.7295671226861311

9 0.729360869341299 0.7185466404493668 0.7401750982332311

10 0.7349590564968842 0.7238727619922372 0.7460453510015312

11 0.7387186486068907 0.7271206881647451 0.7503166090490364

12 0.7435752175928311 0.7328263600621353 0.7543240751235268

13 0.7518257197301335 0.7416336700825004 0.7620177693777666

14 0.7600607714889016 0.7504549868409643 0.7696665561368389

15 0.7656847092753772 0.7559325750726318 0.7754368434781227

16 0.7687747849822321 0.7586650733950637 0.7788844965694004

17 0.771360148323634 0.7611723275249083 0.7815479691223597

18 0.7742957202451459 0.7644350945897891 0.7841563459005028

19 0.7784673224493999 0.769221457663643 0.7877131872351567

20 0.7830148838646547 0.7741678725625756 0.7918618951667338

21 0.7885152186228563 0.7803301034549404 0.7967003337907723

22 0.7945099654941546 0.7870475777855387 0.8019723532027706

23 0.8002472060565484 0.7937172188620321 0.8067771932510648

24 0.8053870319822835 0.7996865944800507 0.8110874694845162

25 0.809244476489674 0.8041069732307281 0.8143819797486199

26 0.8119019415975691 0.8070114124596142 0.8167924707355241

27 0.8132100736468043 0.8082046876919625 0.8182154596016461

28 0.8137662872740382 0.8083789431387511 0.8191536314093253

29 0.8146469588504918 0.809267587782024 0.8200263299189595

30 0.816016892413864 0.811001668422772 0.821032116404956

31 0.8177679353144152 0.8131497181646767 0.8223861524641536

32 0.8187928104238555 0.8144890116085014 0.8230966092392097

33 0.8198640366688984 0.8156162133486732 0.8241118599891236

34 0.8208734613998043 0.8164928284810423 0.8252540943185663

35 0.8213575732605449 0.8165241959981141 0.8261909505229758

36 0.8222536952155328 0.8173735458637166 0.8271338445673491

37 0.8230365143946028 0.8184243389916589 0.8276486897975467

38 0.8235824277694805 0.8193158878990453 0.8278489676399158

39 0.824076839882577 0.8200759873589907 0.8280776924061632

40 0.8244424988412217 0.8202219563362828 0.8286630413461605

41 0.825137765875264 0.8206765785231582 0.8295989532273698

42 0.8260287377040738 0.8215665534683211 0.8304909219398265

43 0.8272699181129937 0.823117435667982 0.8314224005580053

44 0.8279497347685018 0.8241569682717342 0.8317425012652693

45 0.8279342843899675 0.8240816683621256 0.8317869004178094

46 0.8274089715198023 0.8233559712023042 0.8314619718373004

47 0.8276149765669258 0.8234384837801736 0.8317914693536781

48 0.8284492970077768 0.824594564439137 0.8323040295764166

49 0.8291033630323943 0.8255963106873767 0.8326104153774119

50 0.829489622495751 0.8260332308332529 0.8329460141582491

51 0.8294587217386825 0.8257141268474969 0.8332033166298681

52 0.8295874748931347 0.8256797701525569 0.8334951796337124

53 0.8299582839779575 0.8261801579917627 0.8337364099641522

54 0.829927383220889 0.8262648371365517 0.8335899293052262

55 0.8296286759025596 0.8258510855551122 0.833406266250007

56 0.8293969202245455 0.8255717494607661 0.8332220909883249

57 0.8294535716125045 0.8255894419234868 0.8333177013015223

58 0.8298295308235051 0.8260313776367673 0.8336276840102429

59 0.8297883298140805 0.8259699196398806 0.8336067399882803

60 0.8293093680795179 0.8253441653569238 0.8332745708021121

61 0.828856156975846 0.8247385203330528 0.8329737936186392

62 0.8286656023072565 0.8246713714082778 0.8326598332062352

63 0.8286398516763661 0.8247595822779913 0.8325201210747409

64 0.8281763403203379 0.8241816468407271 0.8321710337999487

65 0.8278003811093372 0.82370450573962 0.8318962564790544

66 0.8274244218983364 0.8232189209543872 0.8316299228422857

67 0.8273729206365557 0.8232028262103444 0.831543015062767

68 0.8274038213936242 0.8231795443494031 0.8316280984378454

69 0.8271926662203224 0.8228892122742374 0.8314961201664074

70 0.8268476077663902 0.8225495416489665 0.8311456738838139

71 0.8267600556213628 0.8225452410130031 0.8309748702297225

72 0.8263943966627181 0.8222273548512776 0.8305614384741585

73 0.8259823865684709 0.8217373210512278 0.830227452085714

74 0.8258227326569502 0.8214921581452328 0.8301533071686675

75 0.8261265901014575 0.8219255904631573 0.8303275897397577

76 0.8262244424988413 0.8220636198469604 0.8303852651507222

77 0.8259978369470051 0.8217456229188751 0.8302500509751352

78 0.8257145800072101 0.8214355274238998 0.8299936325905204

79 0.8254982747077305 0.8213224047906537 0.8296741446248074

80 0.8253592213009219 0.8211644121447229 0.8295540304571208

81 0.8251841170108669 0.8209381176618519 0.829430116359882

82 0.8251017149920173 0.8208900330339464 0.8293133969500883

83 0.825034763351702 0.8208343866504348 0.8292351400529692

84 0.8249935623422774 0.8207663736009844 0.8292207510835704

85 0.824859659061647 0.8205448933102946 0.8291744248129995

86 0.8248081577998662 0.8204629598053164 0.829153355794416

87 0.824859659061647 0.8205060029915899 0.8292133151317042

88 0.8246794046454138 0.8202666016386546 0.829092207652173

89 0.8245918525003862 0.820167720998328 0.8290159840024445

90 0.8245352011124274 0.8200954584724229 0.8289749437524319

91 0.8245094504815367 0.820128065208601 0.8288908357544723

92 0.8246021527527425 0.8201956894127793 0.8290086160927057

93 0.8244218983365093 0.8200038027558142 0.8288399939172043

94 0.8243137456867693 0.8198756462772794 0.8287518450962592

95 0.8242107431632076 0.8197569019303779 0.8286645843960374

96 0.8241231910181799 0.8196418948885272 0.8286044871478325

97 0.8242004429108511 0.8196690705941249 0.8287318152275774

98 0.8243394963176598 0.8198564188609996 0.82882257377432

99 0.8241798424061388 0.8197084078806026 0.8286512769316751

100 0.8240304887469743 0.8195486492855779 0.8285123282083706

101 0.8239274862234124 0.8194436565314561 0.8284113159153687

102 0.8238193335736727 0.8193167194531609 0.8283219476941844

103 0.8237369315548229 0.8192518513509245 0.8282220117587212

104 0.8235618272647681 0.8190666405525413 0.8280570139769949

105 0.8235000257506307 0.8190066538919891 0.8279933976092724

106 0.8234536746150282 0.8189571974608209 0.8279501517692355

107 0.8233764227223567 0.8188849740245285 0.8278678714201848

108 0.8233815728485346 0.8188514097530611 0.8279117359440081

109 0.82344852448885 0.8189326756320943 0.8279643733456057

110 0.8233764227223567 0.818825304014711 0.8279275414300024

111 0.8234382242364937 0.8189434919672063 0.8279329565057811

112 0.8233609723438224 0.8188916333792796 0.8278303113083653

113 0.8234227738579596 0.8189871211574431 0.8278584265584761

114 0.823330071586754 0.8188777389067552 0.8277824042667528

115 0.8232476695679045 0.8187794053841848 0.8277159337516242

116 0.8231910181799454 0.8187424140892351 0.8276396222706558

117 0.8231034660349177 0.8185948989027958 0.8276120331670396

118 0.8230159138898904 0.8185418600236508 0.8274899677561299

119 0.8230416645207808 0.8185609982687195 0.827522330772842

120 0.8228923108616162 0.8184098168743489 0.8273748048488835

121 0.8227841582118762 0.8182735479468563 0.8272947684768962

122 0.8227996085904102 0.8183007645934817 0.8272984525873388

123 0.822779008085698 0.8182487169521779 0.8273092992192181

124 0.8228665602307258 0.8183685555612693 0.8273645649001823

125 0.8227275068239172 0.8181834667184364 0.8272715469293979

126 0.8229180614925065 0.8184013771538059 0.827434745831207

127 0.8225936035432868 0.8179996747291519 0.8271875323574217

128 0.8228408095998352 0.8182957010544518 0.8273859181452186

129 0.8227429572024514 0.8182013425457773 0.8272845718591255

130 0.822717206571561 0.8181177255578818 0.8273166875852402

131 0.8227687078333419 0.8182255384553049 0.8273118772113789

132 0.8226142040479992 0.8180168088758023 0.8272115992201962

133 0.8227326569500952 0.8181486631197641 0.8273166507804264

134 0.8226811556883143 0.8180438827280834 0.8273184286485453

135 0.8224854508935469 0.817826832546096 0.8271440692409977

136 0.8225009012720811 0.8178652727283057 0.8271365298158565

137 0.8224854508935469 0.8178407573261959 0.8271301444608978

138 0.8224545501364784 0.8177883472584425 0.8271207530145143

139 0.8225318020291498 0.8178560782379608 0.8272075258203387

140 0.8222948962249577 0.8175943060387029 0.8269954864112125

141 0.8224133491270538 0.8177218480086424 0.8271048502454651

142 0.822155842818149 0.8174230275841763 0.8268886580521217

143 0.8222485450893547 0.8175040777473301 0.8269930124313793

144 0.822160992944327 0.8174947785326713 0.8268272073559827

145 0.8222227944584641 0.8174725669177442 0.8269730219991841

146 0.8220785909254777 0.8173870630404477 0.8267701188105078

147 0.8222948962249574 0.8175485535633146 0.8270412388866003

148 0.8221300921872586 0.8173824505180819 0.8268777338564354

149 0.8221918937013957 0.817469194830062 0.8269145925727294

150 0.8221609929443272 0.8173864763696225 0.8269355095190319

151 0.8219189370139569 0.8172018098559147 0.8266360641719991

152 0.8222176443322862 0.8174395493667402 0.8269957392978321

153 0.8220373899160528 0.817348849618563 0.8267259302135426

154 0.8223721481176289 0.8176334628667414 0.8271108333685164

155 0.8220785909254775 0.8173760685013483 0.8267811133496068

156 0.8222588453417108 0.8175291645714607 0.8269885261119608

157 0.8222948962249574 0.8175117916090903 0.8270780008408246

158 0.8219961889066283 0.8172750461793022 0.8267173316339543

159 0.8221918937013957 0.8174150992262701 0.8269686881765212

160 0.821815934490395 0.8170828160313839 0.8265490529494062

161 0.8221146418087244 0.8173708157889016 0.8268584678285472

162 0.8219961889066282 0.8172673312773767 0.8267250465358796

163 0.8220270896636966 0.8173083693007323 0.826745810026661

164 0.8220219395375187 0.8172884067023684 0.826755472372669

165 0.8219343873924911 0.8172114504844523 0.82665732430053

166 0.8219395375186693 0.8171778795544905 0.8267011954828482

167 0.8218313848689294 0.8170897615334836 0.8265730082043752

168 0.8219343873924911 0.8171715940468142 0.8266971807381681

169 0.8218468352474636 0.8170970339713828 0.8265966365235444

170 0.821810784364217 0.8170692306437177 0.8265523380847162

171 0.8217798836071483 0.816998649647267 0.8265611175670295

172 0.8216253798218055 0.8168244805407935 0.8264262791028175

173 0.8216717309574084 0.8168485631339506 0.8264948987808662

174 0.8215069269197095 0.8167244396894707 0.8262894141499483

175 0.8216202296956275 0.816800688438123 0.826439770953132

176 0.8215223772982438 0.8167256948444955 0.8263190597519922

177 0.8217901838595045 0.8169239397929928 0.8266564279260162

178 0.8214451254055725 0.8166162191907002 0.8262740316204448

179 0.8216099294432713 0.8167601266937746 0.8264597321927679

180 0.8215223772982437 0.8166995266284448 0.8263452279680427

181 0.8214296750270382 0.8165811535341664 0.8262781965199101

182 0.8215790286862028 0.81672678323834 0.8264312741340656

183 0.8214451254055725 0.8165717595561603 0.8263184912549846

184 0.8216253798218057 0.8167422650845555 0.826508494559056

185 0.8211258175825307 0.8162389249801199 0.8260127101849415

186 0.8216150795694496 0.8167050792741432 0.826525079864756

187 0.8210022145542567 0.8161022591635788 0.8259021699449346

188 0.8214399752793943 0.8165436127849034 0.8263363377738852

189 0.8211000669516404 0.8161499430103489 0.8260501908929319

190 0.8211670185919555 0.8162509854413236 0.8260830517425874

191 0.8214451254055725 0.816490717533409 0.826399533277736

192 0.8208374105165577 0.8158984866438882 0.8257763343892272

193 0.8214090745223258 0.8164600910756381 0.8263580579690135

194 0.8207086573621055 0.8157911217141312 0.8256261930100799

195 0.8210949168254624 0.8161313502602107 0.8260584833907142

196 0.8210640160683937 0.8161291939872424 0.8259988381495451

197 0.8209352629139414 0.8159966846017852 0.8258738412260975

198 0.8211824689704897 0.816286604781843 0.8260783331591365

199 0.8207292578668177 0.8158161826476805 0.8256423330859549

200 0.8211618684657775 0.8162101347479933 0.8261136021835618


==> figures/attention_evolution_cora.txt <==
Epoch x_0 x_0__inf x_0__sup x_1 x_1__inf x_1__sup x_2 x_2__inf x_2__sup x_3 x_3__inf x_3__sup x_4 x_4__inf x_4__sup 
1 0.2012627 0.2006391156548718 0.2018862795000812 0.20184594 0.20145688137017168 0.2022350064853581 0.19886512 0.19859433599870774 0.19913589528638748 0.19905205 0.19872113236145036 0.1993829690579985 0.19897407 0.19867090149516906 0.199277244371225

2 0.20259872 0.20143272422321207 0.2037647173546993 0.20383336 0.2031496656756546 0.20451704732368928 0.19777173 0.19724119017068464 0.19830226590689104 0.19800724 0.1973962448984832 0.19861823688443 0.19778892 0.19725820302750702 0.19831964493010407

3 0.20402256 0.20235862025247142 0.20568649283422902 0.20590968 0.20497901539958724 0.2068403532012581 0.19672243 0.19591828074597112 0.19752658519603022 0.19685411 0.19601006520347106 0.19769816386147035 0.19649115 0.19577116334626266 0.19721114074995927

4 0.20553482 0.20341185521188979 0.2076577763646483 0.20805068 0.2069056278385513 0.2091957384429581 0.19570282 0.19460970778353848 0.19679593424908481 0.19560154 0.19456525547457887 0.19663782017277526 0.19511017 0.194235328649235 0.19598501541738486

5 0.20712996 0.20457976027293964 0.20968015031055645 0.21023417 0.20890057894650163 0.21156775143679915 0.19469881 0.1933055594171937 0.19609206173759144 0.19427063 0.19306819583359244 0.1954730555873823 0.19366653 0.19266354318081705 0.19466952209056052

6 0.20878558 0.20583280668154852 0.21173835053547724 0.21244912 0.21094656264683506 0.2139516743431399 0.19370589 0.19200540387124806 0.1954063693335554 0.19288227 0.19153215981147312 0.19423237943031765 0.19217716 0.19106573344966224 0.19328858969906518

7 0.21048649 0.20715229580173264 0.213820677306559 0.21468835 0.21303117347394562 0.2163455181058731 0.19272064 0.19070987339067208 0.19473140006017936 0.19145109 0.18996692284964048 0.1929352523384241 0.1906536 0.18944883284469446 0.19185838165382543

8 0.21224074 0.20854357909690868 0.21593790221679676 0.21694306 0.21514203764677226 0.21874407313585104 0.19172998 0.1894089157494518 0.1940510397044209 0.18998472 0.188376270268146 0.19159317758303504 0.18910152 0.1878148813594927 0.19038815304144724

9 0.21405068 0.21000678548673252 0.21809457531114956 0.2192083 0.21727183562432145 0.2211447646030345 0.19072619 0.188096428675963 0.19335595293490737 0.18848926 0.18676348064128342 0.1902150359373909 0.18752548 0.18616607724814802 0.18888488472313494

10 0.21591642 0.21154056615881375 0.22029228382058688 0.22148009 0.21941485849989428 0.22354531439172254 0.18970545 0.18677018357961028 0.19264070914538056 0.18696892 0.18513097331576697 0.18880687191433557 0.18592916 0.1845043417144645 0.18735398686639182

11 0.21783742 0.21314370274185776 0.222531143430475 0.22375482 0.2215663368167641 0.22594330959894635 0.18866505 0.1854288143304375 0.19190128024544445 0.18542697 0.1834807397389376 0.1873731909728086 0.18431567 0.1828313430955818 0.18579999001713488

12 0.2198134 0.2148149674450671 0.2248118454898084 0.22602953 0.2237222569382137 0.2283368033969456 0.18760166 0.1840695832539965 0.19113372818933236 0.1838672 0.18181544681591494 0.18591895560222166 0.18268825 0.1811490712390916 0.18422743103637532

13 0.22184387 0.21655260822973452 0.2271351287583331 0.22829954 0.22587656746576498 0.23072251905729105 0.1865128 0.18268987747865753 0.19033571866315765 0.18229336 0.18013773483221415 0.18444897609765645 0.18105045 0.1794597212862861 0.18264117793322684

14 0.22392139 0.21834731258608558 0.22949546418927452 0.23056233 0.2280255137151247 0.23309914486947003 0.1854013 0.18129163046364669 0.18951098064894792 0.18070914 0.1784504873135516 0.18296778971167119 0.17940575 0.17776549052077908 0.18104600716751437

15 0.22603628 0.22018724908162882 0.2318853117055721 0.23281643 0.23016627264899892 0.23546658324318248 0.18427081 0.17987746650257985 0.18866416161974986 0.17911871 0.17675716235293998 0.1814802531991993 0.17775778 0.1760688022886579 0.17944676715981317

16 0.22817974 0.22206155215208237 0.2342979236989766 0.23505819 0.23229344103026678 0.23782293584656428 0.18312469 0.17844993716200908 0.18779944533387105 0.1775266 0.1750616818867825 0.17999150452984347 0.17611082 0.1743727800388773 0.17784885792537136

17 0.23034498 0.22396161604124504 0.23672834586900277 0.23728243 0.23440000724729834 0.24016484308305444 0.18196629 0.1770118629789209 0.18692071677686217 0.175937 0.17336778196173389 0.1785062119118623 0.17446929 0.17268086363513907 0.17625772069255868

18 0.2325259 0.225879764525561 0.2391720354870275 0.23948413 0.23647914493495636 0.24248911773746795 0.18079865 0.1755660432684529 0.18603125630735276 0.17435402 0.17167926701652753 0.17702876654517902 0.1728373 0.17099636682384722 0.17467823735362775

19 0.23471789 0.22780996735568518 0.24162581388477808 0.24165766 0.23852335956988033 0.2447919592529804 0.1796245 0.17411520130730965 0.18513379447363518 0.17278147 0.169999796528 0.17556313834748827 0.17121851 0.16932238684827322 0.17311464203661447

20 0.23691648 0.22974644026330285 0.2440865246338529 0.24379814 0.24052606545411073 0.24707020796813048 0.1784459 0.17266154987318022 0.18423026102083223 0.17122282 0.16833279072656646 0.17411285102949128 0.1696167 0.16766231683818428 0.17157108159931572

21 0.23911758 0.2316839639265258 0.2465511914174836 0.2459021 0.2424826317161948 0.24932158061557705 0.17726494 0.1712073442545739 0.18332254318324653 0.16968094 0.1666811148303228 0.17268076141899055 0.16803455 0.16601862526825956 0.1700504817874045

22 0.2413161 0.2336164440612893 0.24901574592780065 0.24796651 0.24438926946740966 0.2515437566079535 0.17608336 0.16975446940363348 0.18241224288045466 0.16815892 0.16504790379970638 0.1712699334386054 0.16647512 0.16439421619246672 0.16855601822068025

23 0.24350652 0.23553738333620466 0.25147565863690935 0.24998905 0.24624328531168244 0.2537348099813626 0.17490374 0.1683055919569892 0.18150187907992182 0.16665955 0.16343600148553247 0.169883096271807 0.16494106 0.1627916953898407 0.16709041973581543

24 0.2456838 0.2374408492768133 0.2539267590319788 0.25196767 0.24804242691388717 0.2558929101527632 0.17372832 0.16686293702046792 0.1805936970241793 0.16518547 0.16184810216765147 0.16852283064980764 0.16343473 0.1612134057771157 0.16565605218301307

25 0.24784331 0.2393214978031568 0.2563651226707049 0.25390038 0.24978451796614373 0.25801623991883554 0.17255898 0.1654283166960911 0.1796896397038265 0.163739 0.16028655419970775 0.1671914373812554 0.1619583 0.15966153201331068 0.16425508204232286

26 0.24998136 0.2411751421140479 0.2587875751806451 0.2557857 0.2514679182443891 0.26010348907372616 0.1713976 0.1640034977782954 0.17879169541704762 0.16232198 0.15875317512063292 0.16589079441519472 0.16051334 0.15813760829714685 0.16288907455655188

27 0.25209522 0.2429987375845422 0.26119170736174685 0.2576225 0.2530913129113279 0.26215370747822897 0.17024532 0.16258943915456622 0.1779012000551811 0.16093588 0.15724930714245314 0.16462245036487108 0.15910108 0.15664280787692056 0.16155935987248435

28 0.25418305 0.2447902401377847 0.26357586780288916 0.25940946 0.25465312873100016 0.26416578615928915 0.16910344 0.16118710776707074 0.1770197794781075 0.15958172 0.15577583085443522 0.1633876108035848 0.15772235 0.15517780558393524 0.16026690228654816

29 0.256243 0.246547650646519 0.2659383303410298 0.26114503 0.2561516318324808 0.26613841915094816 0.16797334 0.15979739851332284 0.17614928060197257 0.15826058 0.1543336300789057 0.16218753767622127 0.15637805 0.15374334166581566 0.1590127496904618

30 0.25827238 0.24826825014105788 0.2682765091324712 0.26282796 0.25758546284279665 0.2680704624310986 0.16685712 0.1584218456311985 0.17529240111867944 0.1569734 0.1529234220852723 0.16102339125968315 0.15506892 0.15234003596388185 0.15779780216134703

31 0.2602684 0.24994920851948024 0.27058757183788057 0.2644575 0.25895393360126484 0.26996105443965923 0.16575705 0.1570620883826737 0.17445200191693264 0.15572137 0.15154614130611177 0.15989659150486235 0.15379587 0.15096866899916717 0.15662306731751374

32 0.2622265 0.251586078613012 0.2728669057200263 0.26603305 0.26025670104556614 0.2718094057506985 0.16467546 0.1557199262731426 0.17363099225827525 0.15450543 0.15020248251365828 0.1588083807904799 0.15255956 0.14962981651360924 0.15548931052153175

33 0.26414326 0.253175551737393 0.2751109649290194 0.26755464 0.2614940784133232 0.27361520312659376 0.16361493 0.15439746922648348 0.1728323882182797 0.15332668 0.14889324143215701 0.15776010915950253 0.15136062 0.14832400667058812 0.1543972255052389

34 0.26601514 0.254714212304837 0.27731607209991765 0.26902214 0.2626663548228619 0.2753779190304401 0.16257755 0.15309646815151065 0.17205864101558835 0.15218563 0.14761871118490044 0.15675255637224372 0.15019953 0.14705170164102907 0.15334736337667113

35 0.26783943 0.2561994926170544 0.27947937090833624 0.2704355 0.2637739406825902 0.2770970834491847 0.16156536 0.1518187253056346 0.17131200150863543 0.15108293 0.14637930702429275 0.15578655887383958 0.14907674 0.145813304472256 0.15234018535585375

36 0.269614 0.2576294031229105 0.28159861897563077 0.27179486 0.2648173723224405 0.2787723388668295 0.16057993 0.15056568093307027 0.17059418849937907 0.15001869 0.14517497503990168 0.15486240899330145 0.14799245 0.14460898370848405 0.15137591032876266

37 0.27133685 0.2590020548652958 0.283671652143066 0.27310047 0.2657974534206562 0.2804034776515789 0.15962285 0.14933888323314198 0.16990681283466808 0.1489931 0.14400577330374503 0.15398043608880257 0.14694658 0.1434386688376869 0.15045448959813462

38 0.27300692 0.260316534532799 0.28569729755948614 0.27435288 0.2667153133331118 0.2819904433311643 0.15869516 0.1481394103249988 0.1692509123602429 0.14800595 0.1428713843271181 0.15314051061421186 0.14593907 0.14230230353302784 0.14957583047919445

39 0.27462283 0.26157156518987706 0.28767409034677455 0.27555296 0.26757245007398966 0.2835334664261019 0.157798 0.1469684618192392 0.16862755244200653 0.14705676 0.14177128408585224 0.1523422327217039 0.14496946 0.14119947376149194 0.1487394529352854

40 0.27618444 0.262767020199034 0.28960185911920333 0.27670142 0.26837020425556657 0.28503263683558944 0.15693189 0.14582664503886536 0.16803713903591797 0.14614515 0.14070505550405285 0.15158524462679127 0.14403719 0.14012965263502375 0.14794472156388982

41 0.27769175 0.26390285593074364 0.2914806475062986 0.27779916 0.26911008691376037 0.2864882316630524 0.15609732 0.14471459751193588 0.1674800478928798 0.14527035 0.139671928196161 0.15086876699426868 0.14314142 0.13909210029754554 0.14719073709335412

42 0.27914572 0.2649798940520387 0.2933115411896605 0.27884722 0.26979374187486665 0.28790069324476225 0.15529442 0.1436325917104343 0.16695624495948758 0.14443134 0.13867092859727126 0.15019174683111924 0.14228134 0.1380861118525356 0.14647656529246866

43 0.28054726 0.26599888167939745 0.29509564079679884 0.2798467 0.2704228669762969 0.28927052911516427 0.15452302 0.1425806091533409 0.16646542089121477 0.14362718 0.13770116659793052 0.1495531967004856 0.14145583 0.13711068577863075 0.1458009725084176

44 0.281898 0.2669612558575364 0.29683472793381493 0.28079873 0.2709991982480785 0.29059826822073254 0.15378276 0.14155843764454037 0.16600707262843936 0.14285675 0.13676157683223575 0.14895191699176938 0.14066376 0.1361648092891003 0.1451627065514301

45 0.28319964 0.2678685504663456 0.29853072579021567 0.2817049 0.27152494056983756 0.291884864728014 0.15307306 0.14056564258920537 0.1655804724754156 0.1421187 0.13585092650877462 0.14838648808969035 0.13990366 0.13524716134901876 0.14456016782883768

46 0.28445446 0.2687228212843428 0.3001861085404863 0.2825663 0.2720017962538086 0.29313082169663085 0.1523931 0.13960157222933955 0.1651846330624085 0.14141181 0.1349680741225277 0.14785554810418738 0.13917427 0.13435660644962982 0.14399192884967132

47 0.2856653 0.2695266992838175 0.30180390765359094 0.28338408 0.2724314728030213 0.29433669660005485 0.15174176 0.13866525517032668 0.1648182608075328 0.14073458 0.13411167422840903 0.14735749205043008 0.13847423 0.13349194612141485 0.14345650587443476

48 0.2868351 0.2702829022038806 0.30338730625025145 0.2841592 0.2728155231153643 0.29550290349367503 0.15111779 0.13775563137130337 0.16447994215889378 0.14008571 0.1332805492095761 0.14689087494089081 0.13780206 0.1326518550559923 0.14295227378159314

49 0.28796732 0.2709946835094744 0.3049399650043195 0.28489274 0.2731555518624303 0.2966299238684657 0.15051983 0.13687153276917455 0.16416813316824916 0.1394637 0.13247333780244305 0.1464540480045943 0.13715644 0.13183513142772624 0.14247775218776754

50 0.28906548 0.2716653618637148 0.3064655986007627 0.2855853 0.2734527673359748 0.2977178607348565 0.14994623 0.1360114929196355 0.16388096241979627 0.13886704 0.13168870539099606 0.1460453656253156 0.13653587 0.1310404350270738 0.14203130107026202

51 0.2901336 0.2722987424324941 0.30796844850073346 0.28623763 0.27370841881713354 0.2987668357185415 0.1493955 0.13517423349994798 0.16361675780635695 0.13829426 0.13092535127838095 0.14566317806999246 0.13593903 0.13026661340807294 0.14161145027066852

52 0.29117566 0.2728985961045589 0.30945273083788494 0.28685012 0.2739235160497574 0.2997767331453415 0.14886583 0.1343581528366507 0.1633735149203836 0.13774393 0.1301820140790653 0.14530585589888576 0.13536446 0.1295123613990463 0.14121655453074802

53 0.2921957 0.27346870679039137 0.3109227083287798 0.28742325 0.274099119119458 0.3007473869993164 0.14835542 0.13356163659253278 0.1631492122157558 0.1372146 0.1294574620532202 0.14497174002655275 0.13481101 0.1287767512349037 0.14084527663908922

54 0.29319775 0.27401283714506364 0.31238266494539046 0.2879575 0.27423637384945926 0.3016786051315588 0.14786269 0.13278329989931606 0.1629420755145786 0.13670489 0.1287505446790575 0.14465923916112194 0.13427715 0.12805843959610025 0.1404958604737087

55 0.2941857 0.2745346843122362 0.3138367117525221 0.28845337 0.2743365527899774 0.3025701878754584 0.14738585 0.13202158654774274 0.16275011454974567 0.13621342 0.1280601060426271 0.14436673760056137 0.13376167 0.12735644470642996 0.14016690362502146

56 0.29516277 0.2750373036116809 0.3152882307320386 0.28891143 0.2744010246999271 0.30342183935570644 0.14692336 0.1312751795078541 0.1625715469096874 0.13573891 0.12738511131869423 0.14409270717038047 0.13326351 0.126669916864093 0.13985711002761536

57 0.29613248 0.27552402377486584 0.3167409265005553 0.289332 0.2744310034198446 0.30423300138285925 0.14647377 0.13054286010630495 0.162404670640155 0.13528022 0.1267246735749302 0.14383576982640647 0.13278157 0.12599796649661507 0.13956516388210807

58 0.29709813 0.27599794701770974 0.3181983129577236 0.28971508 0.27442741747554 0.3050027454311067 0.14603573 0.12982355496725878 0.1622479067102925 0.13483635 0.1260780312411778 0.1435946605808742 0.13231477 0.12533973922600616 0.13928980360160004

59 0.29806322 0.2764622939599527 0.3196641432272421 0.29006013 0.2743906813251364 0.3057295841587198 0.14560793 0.12911619742711386 0.16209966937700906 0.13440639 0.12544454195656934 0.1433682336553081 0.13186234 0.12469464218294299 0.139030042532328

60 0.29903132 0.27692032316783527 0.32114231130024334 0.2903664 0.27432101982849855 0.30641180258971434 0.14518927 0.12841994322098055 0.1619585975333377 0.13398942 0.12482353803273794 0.14315530899408702 0.1314236 0.12406218568752478 0.13878499944736292

61 0.3000061 0.27737530654257125 0.32263687664682084 0.29063258 0.2742180617990436 0.3070470897016583 0.14477862 0.1277339365389254 0.16182331181503273 0.13358483 0.12421465483871666 0.1429549995306376 0.13099784 0.12344189628108486 0.13855377689854162

62 0.30099136 0.2778305643134647 0.3241521484322018 0.29085693 0.27408105716691 0.30763279809966104 0.14437518 0.12705757484600708 0.1616927756293042 0.13319194 0.12361751080633283 0.14276637553094743 0.1305846 0.12283352813921175 0.13833566703595915

63 0.30199102 0.27828943675702755 0.3256925945883399 0.29103744 0.27390889111939853 0.30816598948057705 0.143978 0.12639017702938915 0.1615658223450005 0.13281018 0.12303179292170494 0.14258855791600258 0.13018338 0.12223686080974144 0.13812990683514076

64 0.30300865 0.27875486025223145 0.32726243129363647 0.29117194 0.2737002494904372 0.3086436268714097 0.14358665 0.12573147952198624 0.16144182145953537 0.13243905 0.12245733087306267 0.14242076332325693 0.12979373 0.12165172993241846 0.1379357367843479

65 0.30404836 0.27923022259821045 0.3288664961899365 0.29125777 0.27345326967962513 0.3090622680591749 0.14320034 0.12508088162353448 0.16131979415008613 0.1320782 0.12189406460827894 0.14226233654910023 0.12941527 0.12107808236871753 0.13775246496404614

66 0.30511403 0.27971864408916897 0.3305094175868564 0.2912925 0.2731661835948268 0.3094187935551366 0.14281867 0.12443813350465563 0.16119921538564894 0.13172705 0.12134171279522034 0.14211239663509279 0.12904768 0.12051591248036148 0.13757944136142014

67 0.3062092 0.2802228948196491 0.3321955183425823 0.29127342 0.2728368672612193 0.3097099629160878 0.14244148 0.12380317045940652 0.16107979224429833 0.1313853 0.12080024889818541 0.1419703442681659 0.12869059 0.11996519153898542 0.13741597944909745

68 0.30733755 0.2807458797553638 0.3339292248627087 0.29119793 0.27246310304593035 0.3099327485661607 0.14206833 0.12317566998728044 0.16096098295919173 0.1310526 0.12026960686878399 0.14183558984561725 0.12834363 0.11942583731971346 0.13726141639389433

69 0.30850223 0.28129002407148435 0.33571443006441043 0.29106376 0.272042853069735 0.31008465843157723 0.14169899 0.12255547793061883 0.16084249465315192 0.13072856 0.11974959357364758 0.14170752183811083 0.1280065 0.11889779623653796 0.1371152097353706

70 0.30970618 0.28185760249962677 0.33755476007590424 0.29086882 0.2715740076772444 0.31016362984259205 0.1413333 0.12194250309252525 0.16072409069752908 0.13041286 0.1192400616568488 0.1415856617528039 0.12767895 0.11838096228089777 0.1369769290402845

71 0.3109516 0.2824502290190161 0.3394529520570337 0.29061174 0.27105491404776816 0.31016857380623575 0.14097093 0.12133647358274316 0.1606053873314872 0.13010508 0.11874068973658679 0.14146946670414806 0.12736067 0.11787515860778075 0.13684618490952272

72 0.31224042 0.28306942086320025 0.3414114226808061 0.2902915 0.2704839719845368 0.3100990043567108 0.14061181 0.12073730818323186 0.16048631676145503 0.129805 0.11825132960671778 0.14135866766577368 0.1270513 0.11738002855140525 0.13672255914848488

73 0.31357393 0.28371610977986195 0.34343174359461925 0.28990784 0.2698601495038282 0.30995553624522576 0.14025569 0.12014476252389741 0.16036661671804595 0.12951213 0.11777151973397883 0.14125274269430488 0.12675041 0.11689518432359437 0.1366056348826434

74 0.31495303 0.2843910227487753 0.3455150355626871 0.28946096 0.26918257088274566 0.3097393432179013 0.1399023 0.11955849678666741 0.16024609057752937 0.12922601 0.11730078699531497 0.14115124104080257 0.12645768 0.11642025299258418 0.13649509959034734

75 0.31637865 0.2850949851958243 0.34766232090311366 0.28895158 0.2684507662648553 0.3094523852472907 0.13955124 0.11897804299453357 0.1601244314565315 0.1289461 0.11683856102976355 0.14105363038030114 0.12617244 0.11595455541446044 0.1363903211133258

76 0.31785074 0.28582801135094676 0.34987346617667164 0.28838098 0.26766466799083055 0.3090972929924458 0.13920222 0.11840297559181133 0.16000146886428912 0.12867182 0.11638423232165901 0.14095941754253777 0.1258942 0.115497543915614 0.13629086364854923

77 0.3193694 0.2865904575890607 0.35214835342702205 0.28775075 0.2668244325899863 0.3086770689702249 0.13885497 0.11783288839880053 0.1598770427363771 0.12840256 0.11593711761024979 0.14086800428840132 0.12562233 0.1150485296417643 0.13619613455043542

78 0.32093388 0.28738196744575156 0.35448578939781533 0.28706282 0.2659305249964511 0.30819512254840975 0.13850914 0.11726732158267104 0.15975095725453292 0.12813777 0.11549658760115192 0.14077894702866986 0.1253564 0.1146070069826401 0.1361058049642288

79 0.3225433 0.28820226509291846 0.35688432138245385 0.2863193 0.2649835748178465 0.3076549964445131 0.13816448 0.11670587491523754 0.15962307620513905 0.12787698 0.1150620986928453 0.14069186549286944 0.12509578 0.11417222108031894 0.13601934824798917

80 0.32419652 0.28905095415072396 0.3593420807842736 0.2855231 0.26398509382843616 0.3070610797441041 0.13782082 0.11614828751430856 0.159493362447163 0.12761967 0.11463302159094596 0.14060631609177804 0.12483999 0.11374356980259354 0.1359364128596074

81 0.32589173 0.28992709150543444 0.3618563748336769 0.28467652 0.26293598737444607 0.30641705665860447 0.13747783 0.11559406750731999 0.1593615925974316 0.12736528 0.11420871993084927 0.140521832504072 0.12458856 0.11332047860454153 0.13585663457085062

82 0.32762727 0.2908299837384496 0.3644245590891566 0.28378284 0.26183818159876643 0.30572749795140447 0.13713546 0.115043050847254 0.1592278710983179 0.12711343 0.11378874511153132 0.1404381182727155 0.124341056 0.1129024467310748 0.13577966477061892

83 0.32940036 0.291757933191351 0.36704278797716705 0.2828452 0.2606935602229637 0.30499683799328386 0.13679373 0.11449511595316478 0.1590923493330901 0.12686375 0.11337265824233447 0.14035483742798413 0.124096945 0.11248891015310546 0.13570497970323306

84 0.33120906 0.29271015945497575 0.3697079676049608 0.28186673 0.2595040532382759 0.304229405280706 0.13645259 0.11395008016277004 0.15895509075474096 0.12661578 0.11295993621642883 0.14027161900703614 0.1238559 0.11207949294073803 0.1356322996474959

85 0.3330505 0.2936849731940765 0.37241600565724187 0.28085062 0.2582717553989307 0.3034294827564343 0.1361121 0.1134078904494151 0.15881629740153705 0.12636924 0.11255023550163876 0.1401882402979218 0.12361761 0.11167384449157629 0.135561379159356

86 0.33492184 0.2946808348904859 0.3751628388155688 0.2798003 0.2569991274101956 0.3026014642493503 0.13577211 0.11286834410360984 0.15867587395974467 0.12612398 0.1121433164711829 0.14010464290419855 0.12338176 0.11127155419584508 0.13549197319749598

87 0.33682045 0.2956963764117645 0.377944530398996 0.27871877 0.25568839397516335 0.3017491451254836 0.13543276 0.11233149692639932 0.15853403284922019 0.12587975 0.1117388228843878 0.14002067642705934 0.12314824 0.11087239842425596 0.13542408187378635

88 0.3387434 0.2967299718756575 0.3807568054299455 0.27760923 0.2543420950929682 0.300876363082691 0.13509397 0.11179725279858163 0.15839069137523124 0.12563649 0.11133660564014504 0.139936370758323 0.1229169 0.11047613940707914 0.13535765983589418

89 0.34068793 0.29778026961707493 0.3835955915508328 0.2764745 0.25296261226450717 0.299986399061329 0.13475586 0.11126570555719886 0.1582460239216372 0.12539406 0.11093644560636343 0.13985167680917918 0.122687645 0.11008259302771485 0.13529269748532377

90 0.3426511 0.29884562290108596 0.38645657503211106 0.2753175 0.2515525812501306 0.2990823989515906 0.13441837 0.11073678069644505 0.1580999559826321 0.12515257 0.11053838779976419 0.13976675817916343 0.1224605 0.10969176261990636 0.13522923619181543

91 0.34462988 0.299924368614907 0.3893353989174416 0.274141 0.2501148108963494 0.29816721634821847 0.13408178 0.11021075386542815 0.15795280795555572 0.12491191 0.11014228578175868 0.13968153778944645 0.122235335 0.10930354277919363 0.1351671280400889

92 0.3466216 0.3010151446223617 0.3922280609249711 0.27294773 0.2486520811423167 0.2972433761254445 0.13374627 0.10968776660280542 0.1578047661272971 0.1246722 0.10974824421846115 0.13959614939249312 0.1220123 0.10891810489130449 0.1351064996676402

93 0.34862313 0.30211612832796825 0.39513012516247975 0.2717398 0.2471668517088389 0.296312769701531 0.13341212 0.10916812140662391 0.15765612404625695 0.12443356 0.10935640616996868 0.13951071814910784 0.12179134 0.10853539941994636 0.1350472814014724

94 0.3506319 0.3032260096824921 0.39803777567975157 0.27051982 0.24566211741607827 0.29537752825576624 0.13307957 0.10865205745618264 0.15750708956797202 0.12419615 0.10896692885919376 0.13942536995844082 0.121572584 0.10815556830651052 0.13498959952109568

95 0.35264537 0.30434348606490513 0.4009472487030087 0.2692896 0.24414028312350894 0.2944389424166522 0.13274883 0.10813980574185425 0.15735784893458313 0.12396005 0.10857994196651219 0.13934015395405056 0.12135607 0.10777868348377961 0.13493345659953337

96 0.35466123 0.30546739634808834 0.4038550561970777 0.2680514 0.24260415159188234 0.2934986201671509 0.13242012 0.10763163600598012 0.1572086092409071 0.123725355 0.10819556360488182 0.13925514573807474 0.121141866 0.10740482655015436 0.13487890514883552

97 0.35667717 0.30659653761007405 0.4067578115262785 0.26680657 0.24105587601661682 0.2925572693347931 0.13209368 0.10712776281633177 0.1570596029540082 0.12349231 0.10781405456699766 0.13917056135497652 0.120930165 0.10703422142578675 0.13482610867904113

98 0.35869122 0.30772994677941723 0.4096524842508562 0.26555678 0.2394977705077724 0.2916157944603367 0.13176985 0.10662853561185144 0.15691116608835914 0.12326095 0.10743547857434184 0.139086426490241 0.120721124 0.10666705030310261 0.13477519792210949

99 0.36070132 0.3088665907089417 0.4125360544021423 0.2643035 0.23793215526116862 0.290674855580201 0.1314488 0.10613415781800095 0.15676345284636672 0.12303158 0.10706018101614159 0.13900297689992744 0.120514825 0.1063034242248392 0.13472622574807647

100 0.3627055 0.31000539445662284 0.4154056034109614 0.26304808 0.23636114776313483 0.28973501741707147 0.13113078 0.10564489470229851 0.15661667479767097 0.122804224 0.10668823830000274 0.13892021068223603 0.120311335 0.10594346282539426 0.13467920663299504

101 0.3647022 0.3111456943166865 0.41825869554155937 0.26179168 0.23478678065735298 0.2887965719084124 0.1308161 0.10516108827547985 0.15647111578030629 0.1225791 0.10631993175805868 0.1388382637375468 0.12011089 0.10558743696581493 0.13463434655297626

102 0.3666897 0.31228657017599 0.42109285344232666 0.26053533 0.23321090920551402 0.2878597499551 0.13050513 0.1046831379155139 0.15632712147436342 0.122356266 0.105955376549884 0.13875715501673586 0.119913556 0.10523542638745036 0.13459168497596058

103 0.3686663 0.31342700204333745 0.42390558043041743 0.25928003 0.2316353469639569 0.28692470495407285 0.13019805 0.10421124033562772 0.15618485279448396 0.12213607 0.10559497357488752 0.13867716907380936 0.119719565 0.10488772320675778 0.13455140662264894

104 0.37063056 0.3145662678612603 0.4266948567496406 0.25802648 0.23006157214577133 0.285991389203716 0.12989531 0.10374588208334581 0.15604474706513746 0.121918574 0.1052388305420632 0.1385983174090629 0.11952907 0.10454445853605643 0.134513678403946

105 0.3725811 0.3157034830467121 0.42945870596009333 0.2567756 0.22849120597939593 0.2850599696149339 0.12959705 0.10328719131760411 0.15590691454596706 0.12170404 0.10488726489536755 0.1385208190203429 0.119342215 0.10420577467472346 0.1344786560436985

106 0.37451646 0.3168377227432377 0.4321951918952816 0.255528 0.22692555296528447 0.28413045298945794 0.12930375 0.10283568438824948 0.15577182236376466 0.12149259 0.10454042531080074 0.13844474874906712 0.11915929 0.10387198159376064 0.13444659581502993

107 0.37643555 0.31796833622205006 0.43490275991213573 0.25428405 0.225365576353875 0.28320253172794263 0.1290156 0.10239148193651491 0.15563970750516598 0.12128444 0.10419858079235833 0.138370299527237 0.11898036 0.10354317952920725 0.1344175464935131

108 0.3783374 0.31909471437021775 0.4375801117749544 0.25304458 0.22381262745227185 0.2822765234533373 0.12873286 0.10195485813481672 0.15551086204188005 0.12107975 0.10386190831929713 0.1382975923988196 0.11880547 0.10321940723303202 0.13439152893182393

109 0.38022053 0.32021564155727533 0.4402254232773194 0.25180992 0.22226756506853992 0.28135228461331435 0.12845576 0.10152600370011888 0.1553855124894563 0.120878704 0.10353062324248277 0.1382267845419792 0.11863503 0.1029010636580957 0.1343689935432898

110 0.38208458 0.32133105397224426 0.4428381025791168 0.2505808 0.22073146396571094 0.2804301113516719 0.12818444 0.1011050765936797 0.15526379890986033 0.12068129 0.10320473712933315 0.13815784948813664 0.11846886 0.10258797708305868 0.13434973952022042

111 0.3839283 0.32243991023427376 0.44541668766611686 0.2493575 0.219205040518228 0.27950997274738176 0.12791906 0.10069221387933325 0.15514591206480433 0.12048771 0.10288447725611764 0.1380909473912136 0.118307285 0.10228042834782386 0.13433414167380547

112 0.38575107 0.32354170083999634 0.44796043634414673 0.24814066 0.21768919358382355 0.2785921322332846 0.12765981 0.10028758318395586 0.1550320419552806 0.12029801 0.10256991479489896 0.13802611138727572 0.11815033 0.10197842861707504 0.1343222335428447

113 0.3875521 0.3246357180513777 0.45046850663047655 0.24693078 0.21618464383277092 0.2776769122203907 0.12740675 0.09989121055101848 0.15492228174710776 0.12011232 0.1022611685746067 0.13796347596713374 0.117998 0.1016819890778702 0.13431400394028015

114 0.38933057 0.3257211244500077 0.45294000740881796 0.2457283 0.21469197478201296 0.2767646232614288 0.12715995 0.09950313392702166 0.15481677230771956 0.11993065 0.10195825052064461 0.13790304410654503 0.11785041 0.10139121625337515 0.13430959966268624

115 0.3910858 0.3267972718130003 0.4553743352045168 0.24453396 0.21321198371079592 0.2758559283909497 0.12691955 0.09912345238455066 0.15471565298310988 0.11975306 0.10166122283305493 0.13784490261707935 0.11770759 0.10110605194851444 0.1343091236086221

116 0.3928169 0.3278632631173005 0.4577705392966399 0.24334817 0.21174515721139248 0.2749511754817075 0.12668556 0.09875217411253187 0.15461894538667467 0.11957961 0.10137012574049803 0.13778910067704347 0.11756971 0.10082663620287949 0.1343127784652037

117 0.39452362 0.3289187704478656 0.4601284707630719 0.24217147 0.21029212569689248 0.27405080700421836 0.12645808 0.09838934077156915 0.15452681647406685 0.11941032 0.1010849681702462 0.1377356740626487 0.11743664 0.10055281550766111 0.13432046442149995

118 0.39620486 0.32996261057195003 0.4624471074647016 0.24100417 0.2088531998542694 0.2731551381202789 0.12623711 0.09803493669978133 0.15443928190716752 0.11924514 0.10080567521375937 0.1376846082754679 0.11730856 0.10028471200315803 0.1343324020639196

119 0.3978607 0.3309947341770023 0.4647266775280148 0.23984677 0.20742888037148896 0.2722646516185623 0.1260227 0.0976889596150086 0.15435643337510369 0.11908427 0.10053243275519248 0.13763610486153727 0.11718548 0.10002229210582224 0.13434866967949424

120 0.39949045 0.3320142872877665 0.46696660441679283 0.23869966 0.20601952259426004 0.27137979681606406 0.12581483 0.0973513901412666 0.15427826045153736 0.11892759 0.10026508093148738 0.13759010016649692 0.11706746 0.09976553972866442 0.1343693876633415

121 0.40109333 0.33302037717701793 0.469166290742141 0.23756342 0.20462568605447318 0.2705011466691444 0.1256136 0.09702229902550981 0.15420490100577072 0.11877526 0.10000374264366275 0.13754678421371333 0.11695453 0.0995144928853075 0.13439456270532207

122 0.40266907 0.3340125044544896 0.47132563984787856 0.23643813 0.20324738856192465 0.2696288621819413 0.12541878 0.09670146351104025 0.15413610095734354 0.11862725 0.09974834260281858 0.13750615778628056 0.11684673 0.09926911609040366 0.13442434950007331

123 0.40421742 0.3349902472338519 0.4734445967831769 0.23532438 0.2018852194508275 0.26876354611313735 0.12523057 0.09638903480213326 0.15407209653217155 0.11848351 0.09949881670711277 0.13746821048023464 0.11674405 0.09902932136892914 0.13445877641797424

124 0.40573817 0.3359531731576891 0.47552317667293836 0.23422226 0.20053923756510644 0.2679052886304197 0.12504879 0.09608484898601566 0.15401272381748166 0.118344136 0.09925520887693486 0.13743306228795926 0.11664659 0.098795148882422 0.13449802681490466

125 0.40723118 0.33690094079699245 0.47756142292294773 0.23313208 0.19920972003056123 0.2670544384567587 0.12487343 0.09578888444929151 0.1539579746243474 0.118209116 0.09901748331369939 0.1374007490080398 0.11655423 0.09856648501512166 0.13454197588804606

126 0.4086959 0.3378327720695072 0.4795590407318539 0.23205404 0.1978968217655703 0.2662112579062894 0.12470449 0.09550112702914544 0.15390784821442297 0.11807841 0.0987855438534562 0.13737127739745933 0.11646711 0.09834339899254274 0.13459082263278532

127 0.41013283 0.3387489066467629 0.48151674410244366 0.23098798 0.1966003475335983 0.2653756143900009 0.124541886 0.09522147089600921 0.15386230140566468 0.11795201 0.09855934724703924 0.13734467580422266 0.11638523 0.09812582704845492 0.13464463081535277

128 0.41154167 0.3396488212429367 0.48343451987873687 0.2299342 0.19532056850893004 0.26454783278005617 0.124385655 0.09494993690255885 0.15382137295004125 0.11782996 0.09833891582381618 0.1373210113059293 0.11630856 0.0979136674030049 0.13470345751211807

129 0.41292244 0.34053226974275375 0.48531261417600846 0.2288925 0.1940572283289454 0.2637277820088842 0.12423565 0.09468637006329345 0.15378493471099092 0.11771223 0.09812414297112473 0.13730031600943557 0.11623723 0.09770701912877797 0.13476744206907512

130 0.41427535 0.341399245970958 0.48715145040202784 0.22786306 0.19281045958265527 0.26291565731302036 0.1240918 0.09443069960888442 0.15375289354506913 0.117598765 0.09791496161136541 0.13728256758537377 0.116171025 0.09750564787928406 0.1348364016002005

131 0.4156005 0.34224957379850895 0.48895144310441463 0.22684596 0.19158031064289827 0.26211161893588286 0.12395398 0.0941827720081484 0.15372519436720256 0.1174895 0.0977112644159042 0.1372677392519272 0.116110116 0.09730965901423502 0.13491057347248983

132 0.4168983 0.3430834079647923 0.4907132124041652 0.22584122 0.19036673676144253 0.26131571162570344 0.12382208 0.09394245091322306 0.153701705304352 0.11738439 0.09751297685656105 0.13725580122914757 0.11605419 0.09711870716677772 0.1349896772040261

133 0.41816884 0.34390052463915255 0.4924371609458694 0.22484855 0.18916943915434428 0.26052766792230064 0.12369602 0.09370960064746954 0.15368244282386684 0.11728334 0.0973199692529601 0.13724670438347636 0.1160034 0.09693290443123281 0.13507389872371256

134 0.41941223 0.34470080139042736 0.4941236495792687 0.22386818 0.18798860554043595 0.2597477471416777 0.12357578 0.09348416605869213 0.15366738757213672 0.11718626 0.09713212385012938 0.13724040255711242 0.11595761 0.09675210327268005 0.13516311734556793

135 0.42062923 0.3454847624889007 0.4957737037548432 0.22289982 0.18682394756211174 0.25897570119963753 0.12346103 0.09326582303544781 0.1536562378118346 0.11709312 0.09694936462082304 0.1372368823703345 0.11591675 0.09657618070060427 0.13525732194965667

136 0.42182007 0.3462522854139139 0.49738786322576506 0.22194336 0.1856753176844514 0.2582114094101989 0.123351924 0.09305467286535928 0.15364917537740042 0.11700391 0.09677163489140547 0.13723618559561693 0.115880795 0.09640506887668604 0.13535652076965338

137 0.42298505 0.34700341759859266 0.4989666766053563 0.22099862 0.18454250800716984 0.25745472204577813 0.12324821 0.09285043611809299 0.15364598796084836 0.1169184 0.09659869995740084 0.13723809990259977 0.11584971 0.09623867982590163 0.13546074217593707

138 0.4241246 0.34773835548767457 0.5005108415185511 0.22006547 0.18342538961061128 0.25670555940977446 0.12314987 0.09265305911814486 0.15364668453419889 0.11683665 0.09643055006369455 0.13724275425568716 0.11582337 0.09607688688838088 0.13556985950863754

139 0.4252393 0.3484573968358942 0.5020211926988654 0.21914366 0.1823236547611855 0.25596366299165263 0.12305682 0.09246238607454586 0.1536512569756479 0.11675854 0.09626703393888902 0.1372500466065364 0.11580175 0.09591961775098119 0.1356838854762527

140 0.42632937 0.3491604668242079 0.503498281802501 0.21823299 0.18123710450825392 0.2552288741141826 0.12296891 0.09227821427780586 0.15365960997146172 0.11668397 0.09610803458873216 0.13725990023430404 0.11578477 0.09576672631072569 0.13580281717014742

141 0.42739552 0.3498480540138107 0.5049429911750931 0.2173334 0.18016559646294283 0.2545012159569485 0.12288594 0.0921003090010749 0.15367157591713798 0.116612814 0.09595338805570258 0.13727224067793237 0.115772314 0.09561809112091323 0.13592653761844378

142 0.42843807 0.3505201908919188 0.5063559439805176 0.21644472 0.1791089436223915 0.2537804880926201 0.12280792 0.09192863742152492 0.153687202536666 0.116545066 0.0958030369278189 0.1372870955470804 0.11576444 0.09547371137607563 0.13605516683589947

143 0.4294574 0.35117702324827155 0.5077377692894176 0.21556638 0.178066560321742 0.2530662033024493 0.12273469 0.0917629714797925 0.15370640496502408 0.116480626 0.0956568440741247 0.137304408257609 0.11576097 0.09533338588816268 0.1361885483826961

144 0.43045408 0.35181892043477425 0.5090892302381383 0.21469846 0.1770384726044652 0.25235845475225477 0.12266623 0.09160324928907303 0.15372921528669448 0.116419345 0.0955146448211269 0.1373240454597874 0.11576186 0.09519703489345116 0.13632668751675087

145 0.43142876 0.35244626066348217 0.5104112599168096 0.21384054 0.1760242386265202 0.25165684982105063 0.122602314 0.09144919663220197 0.15375543088168353 0.11636116 0.0953763191540678 0.13734600795908375 0.11576714 0.09506466060697853 0.13646962672650992

146 0.43238178 0.3530591480187826 0.5117044098921366 0.21299247 0.175023671340298 0.2509612775332219 0.12254295 0.09130075457575801 0.1537851404857349 0.116306074 0.09524182829860453 0.1373703196286797 0.11577675 0.09493612437634855 0.1366173705539188

147 0.43331352 0.3536577193407683 0.5129693181844087 0.21215393 0.17403640264684372 0.250271450336631 0.12248791 0.09115767722820735 0.15381814295554663 0.11625403 0.095111102939726 0.13739696037661922 0.115790546 0.09481128387980992 0.13676980800098842

148 0.43422458 0.35424238273331354 0.5142067687826472 0.2113247 0.17306219408283005 0.2495872192644142 0.1224372 0.09101987956790952 0.15385452331275912 0.11620491 0.09498394929521435 0.13742587066537984 0.115808584 0.09469016368414189 0.13692700390790677

149 0.43511516 0.3548130872729304 0.5154172298428532 0.21050441 0.17210059856867288 0.24890822673345114 0.12239074 0.09088725055212732 0.1538942286873365 0.11615868 0.09486032861310083 0.13745702964228554 0.11583083 0.09457268923879028 0.1370889732205832

150 0.43598637 0.35537073875332736 0.5166020009431753 0.20969294 0.17115148047248163 0.24823439975937567 0.12234834 0.09075956588034872 0.1539371108507609 0.116115265 0.09474012163934765 0.13749040754976216 0.11585716 0.09445872269682698 0.13725560046620555

151 0.43683818 0.3559151373289011 0.5177612223245718 0.20888995 0.17021443442002432 0.24756545826300486 0.12230985 0.09063660046896777 0.15398309686341444 0.11607447 0.09462310557250862 0.13752583975906488 0.11588749 0.09434815301551475 0.13742683277473794

152 0.4376714 0.35644686392119695 0.5188959223909063 0.20809522 0.16928919362234282 0.2469012518007834 0.12227519 0.09051827012418627 0.15403210700632214 0.11603637 0.09450931838145843 0.13756342241176972 0.11592183 0.09424097198355305 0.13760269325864208

153 0.4384864 0.3569661001185397 0.5200066944142362 0.20730837 0.16837531099985312 0.24624142278959085 0.12224425 0.09040437135342005 0.15408412125465032 0.11600085 0.09439862443430645 0.1376030825235106 0.11596018 0.09413714380235644 0.13778321771650343

154 0.43928397 0.35747344178838414 0.5210944922478707 0.20652913 0.16747250190905266 0.24558574923344917 0.1222169 0.09029476033585207 0.15413904501063688 0.11596774 0.09429080240629814 0.13764468379117348 0.1160023 0.09403646137710805 0.13796813640598063

155 0.44006443 0.35796905566264203 0.5221598048109908 0.2057574 0.16658058149499577 0.24493420737104732 0.12219288 0.0901891032272989 0.1541966607755011 0.1159371 0.09418588729055077 0.13768831043093055 0.11604827 0.09393895296631632 0.1381575849813384

156 0.4408283 0.35845326938786665 0.5232033177360043 0.20499271 0.16569906097274642 0.2442863621153273 0.122172184 0.09008739107811414 0.15425697749888934 0.115908794 0.09408373452790149 0.13773385368220442 0.11609807 0.09384458726859307 0.13835155004048133

157 0.441576 0.358926386804552 0.5242256212520886 0.2042349 0.16482769888084572 0.24364209729987937 0.12215476 0.08998951356153231 0.15432000119943876 0.11588273 0.09398422488668659 0.13778123906156323 0.116151564 0.09375321451160643 0.1385499131348398

158 0.44230813 0.3593887772646036 0.5252274784955893 0.20348386 0.16396638343821057 0.2430013458918523 0.1221404 0.08989521581399906 0.15438558440935146 0.11585889 0.0938872912669325 0.137830488965497 0.11620877 0.09366484735910599 0.1387526914029866

159 0.44302475 0.35984037803100033 0.5262091310174616 0.20273931 0.16311474054962308 0.2423638859400162 0.1221291 0.08980447174729528 0.15445372341452418 0.11583727 0.09379290905711171 0.13788162800553325 0.116269685 0.09357949476073812 0.13895987589527536

160 0.44372654 0.36028171051013935 0.5271713687134935 0.20200095 0.1622724453429202 0.24172944627008638 0.12212069 0.08971703987758797 0.15452434677440482 0.11581775 0.09370096352275785 0.13793453249755921 0.11633413 0.09349694210398304 0.13917132359635723

161 0.44441396 0.3607131262441297 0.5281147937158922 0.2012686 0.16143928915709704 0.2410979077175215 0.12211502 0.08963277195398514 0.15459727491433914 0.11580025 0.0936113167721946 0.13798917642047814 0.116402104 0.09341721549943402 0.13938699349447772

162 0.44508767 0.36113513768972216 0.5290402048700923 0.20054203 0.16061497540087313 0.24046909003644376 0.122112 0.0895515136845835 0.15467248331229608 0.115784734 0.0935239524275691 0.13804551654749805 0.11647361 0.09334028436167462 0.13960693107621447

163 0.44574767 0.3615475927029286 0.5299477543200817 0.199821 0.15979920153145316 0.23984278913016793 0.12211162 0.08947321137150487 0.1547500256661538 0.115771115 0.09343871769604382 0.13810351195636095 0.1165486 0.09326610622463284 0.13983108940067235

164 0.4463944 0.36195082197318207 0.5308380054460989 0.19910541 0.15899183934515304 0.23921898419076615 0.122113734 0.08939768915419821 0.15482977981323953 0.11575942 0.09335564909217595 0.1381631857371545 0.116627 0.09319462224438384 0.14005937830016418

165 0.44702846 0.3623452753992052 0.5317116408376722 0.19839512 0.1581926667564982 0.2385975694781667 0.12211817 0.08932477045614082 0.15491156470220727 0.11574947 0.0932745551159074 0.13822438666322925 0.116708726 0.09312572511466774 0.1402917262670156

166 0.44765005 0.3627310840038208 0.532569006309137 0.19768992 0.15740143187769182 0.23797840944997542 0.12212491 0.08925437175475799 0.15499544895447054 0.11574133 0.09319546107236329 0.1382871937375885 0.116793826 0.09305950055072257 0.1405281518941169

167 0.44825947 0.36310840261591093 0.5334105430780588 0.19698958 0.15661786496639252 0.23736129701137543 0.1221339 0.089186422258347 0.1550813841524425 0.115734845 0.09311822540051229 0.13835146539920085 0.11688223 0.09299582706109898 0.1407686276613055

168 0.4488574 0.3634777884404581 0.5342370052416403 0.19629402 0.1558418243944466 0.2367462247789085 0.122144975 0.08912072151720345 0.1551692280191201 0.11573004 0.0930428294403417 0.1384172501104014 0.11697375 0.09293457281750601 0.14101292776900368

169 0.44944367 0.36383897612044763 0.5350483601336723 0.19560291 0.15507294953585388 0.23613286792515992 0.12215805 0.08905716817658227 0.15525893289763648 0.115726806 0.0929691666463116 0.1384844458004734 0.11706856 0.09287584803483866 0.14126126982786275

170 0.4500189 0.3641925020081861 0.5358453230993884 0.19491637 0.15431133422765647 0.23552140083398904 0.12217311 0.08899570632356782 0.1553505099974237 0.11572513 0.09289719750573328 0.13855306217978308 0.11716646 0.09281951717070273 0.14151340195008585

171 0.4505833 0.3645384285722051 0.5366281892981257 0.19423394 0.1535564807352719 0.23491139736798433 0.12219011 0.08893630094266869 0.1554439198281672 0.115725085 0.09282698533735476 0.13862318494119444 0.117267616 0.09276568372775842 0.14176954845855902

172 0.45113727 0.36487707459890806 0.5373974744085077 0.19355562 0.1528083398356452 0.23430290675020074 0.122208856 0.08887873520632764 0.15553897688607196 0.11572648 0.09275832300161098 0.13869463379408145 0.11737179 0.09271414732342367 0.14202943289870615

173 0.4516813 0.36520880952969687 0.5381537626634489 0.19288123 0.15206668648991856 0.23369576658930508 0.1222293 0.08882292413765246 0.15563567674106304 0.11572923 0.09269110616799947 0.1387673491561735 0.11747905 0.09266494592657318 0.14229315141210327

174 0.45221502 0.365533224992208 0.5388968067842203 0.19221066 0.15133137759324666 0.2330899411762083 0.122251436 0.08876886923570891 0.1557340029929135 0.11573351 0.09262551141304297 0.13884151207881645 0.11758934 0.09261808779325571 0.14256059143457328

175 0.45273948 0.3658512089703534 0.5396277453448322 0.19154365 0.15060211360096573 0.2324851936137712 0.12227509 0.08871634543926508 0.1558338379761478 0.11573914 0.09256134278423435 0.13891693108432643 0.11770262 0.092573449910582 0.14283178657203824

176 0.45325455 0.3661625796073192 0.5403465217835195 0.19088016 0.1498788005865372 0.23188152842156523 0.12230036 0.08866543320564178 0.15593528004737944 0.11574603 0.09249852130094448 0.1389935361417206 0.11781887 0.09253107555009224 0.1431066637506356

177 0.45376074 0.36646777194541497 0.5410537143369336 0.19022024 0.14916142955556647 0.2312790440009521 0.12232699 0.0886159187277874 0.15603806617650184 0.11575407 0.0924369255164722 0.13907121027912106 0.11793791 0.0924907471235092 0.14338506802961276

178 0.454258 0.3667665742360078 0.5417494155444182 0.18956345 0.14844959222518644 0.23067731416977205 0.12235505 0.08856778256259523 0.15614232011475004 0.11576343 0.09237670963322436 0.13915015692198957 0.11806 0.09245272613949962 0.1436672743421059

179 0.45474678 0.3670594454169631 0.5424341201424241 0.18890978 0.14774320062037344 0.23007636729840403 0.122384585 0.08852105449001352 0.15624811639030417 0.11577399 0.09231775967745451 0.1392302218231711 0.11818485 0.09241673918636711 0.14395296005336372

180 0.45522735 0.3673465075614574 0.543108182894933 0.18825914 0.14704212506075165 0.2294761542532895 0.12241533 0.0884754886632567 0.15635516440814679 0.11578564 0.09225993851820628 0.13931134839852652 0.11831255 0.09238284956048559 0.1442422555821078

181 0.4557 0.3676279900489269 0.5437720300736012 0.18761136 0.14634618820907833 0.22887652454612492 0.122447416 0.08843116847065477 0.15646366390201064 0.11579838 0.09220326705290391 0.13939348594830916 0.11844297 0.09235096044905551 0.144534974619075

182 0.4561645 0.36790359780953097 0.5444254203064663 0.18696629 0.1456552231544489 0.22827734706459102 0.12248063 0.08838789724372886 0.15657336450553871 0.11581224 0.0921477683492609 0.13947671571293394 0.118576325 0.0923212513596088 0.14483139959273036

183 0.45662153 0.3681739178505746 0.5450691374930534 0.18632394 0.14496918215049995 0.2276786993573736 0.12251513 0.08834578669643975 0.15668446742915534 0.11582712 0.09209333214763407 0.13956090953346487 0.11871232 0.09229347051621915 0.1451311713313913

184 0.45707116 0.3684389411329149 0.5457033694864393 0.18568414 0.14428785953435813 0.22708042945947732 0.122550726 0.08830463787814877 0.15679681399563053 0.11584303 0.09203996439953824 0.13964609126070957 0.118851095 0.09226772144392088 0.1454344694320862

185 0.45751363 0.36869885237725286 0.5463284084030816 0.18504672 0.14361107201726586 0.22648236303179115 0.122587375 0.0882644075844381 0.15691034310125374 0.11585985 0.09198756453332242 0.13973213794890108 0.11899253 0.09224390730754034 0.14574115231140955

186 0.45794898 0.3689536366376791 0.5469443287935343 0.18441167 0.1429387405290976 0.225884608946763 0.12262519 0.08822512255237625 0.15702525152637437 0.11587752 0.0919360938417661 0.13981893929364803 0.1191366 0.09222202141721686 0.14605118195573846

187 0.45837754 0.36920352329362977 0.5475515569294537 0.18377915 0.14227096785654175 0.22528733263860595 0.12266391 0.08818659210974747 0.15714122330372757 0.11589602 0.09188550012605684 0.1399065325926016 0.11928326 0.0922020026692399 0.14636451516065513

188 0.45879945 0.3694486166084851 0.5481502865706837 0.18314873 0.14160735019155452 0.22469010345033696 0.122703895 0.08814905082678294 0.1572587391188195 0.11591536 0.091835857959123 0.13999485817399468 0.119432576 0.09218392556941546 0.14668122643196546

189 0.45921502 0.36968916090759074 0.548740869438326 0.18252064 0.1409479827583731 0.224093302994877 0.12274465 0.08811206663693036 0.1573772326604024 0.115935355 0.09178694304045257 0.1400837678093094 0.11958432 0.09216757481162613 0.14700106913978989

190 0.45962402 0.3699248849271654 0.5493231595636487 0.18189472 0.14029274044094142 0.22349669876041356 0.12278648 0.08807588012905809 0.15749707428721693 0.1159561 0.09173888281300976 0.14017331286951587 0.11973867 0.09215315084557633 0.14732418556113142

191 0.46002683 0.37015603889932147 0.5498976219702769 0.18127082 0.1396413951575219 0.22290025060778265 0.1228292 0.08804029682735065 0.1576181008472099 0.1159775 0.09169157965852692 0.14026342706010864 0.11989548 0.0921404569132908 0.1476505042330639

192 0.460424 0.37038320696747695 0.5504648050030431 0.18064907 0.13899403926846501 0.22230410459521296 0.122872755 0.08800522804081261 0.15774028182208716 0.11599944 0.09164494645219665 0.1403539292849936 0.120054685 0.09212951695507353 0.14797985220367127

193 0.46081534 0.37060608206926526 0.5510245984918004 0.18002935 0.13835048644213346 0.22170820863576265 0.12291715 0.08797068345743614 0.15786362242501778 0.11602193 0.09159901523375297 0.1404448471090815 0.12021636 0.09212032566825906 0.14831239868839224

194 0.4612006 0.37082442578610714 0.55157676401797 0.17941162 0.1377106800272658 0.2211125597760484 0.12296244 0.08793667421953098 0.15798820092065913 0.1160449 0.09155374208280632 0.1405360605399888 0.12038041 0.09211283691742041 0.14864798120639705

195 0.46158043 0.37103878637333887 0.5521220646284006 0.17879595 0.13707462593062864 0.22051727131859317 0.123008534 0.08790306988600138 0.15811399873849508 0.11606826 0.09150902640533161 0.14062749135780622 0.12054674 0.09210695755911302 0.14898652898835707

196 0.46195495 0.3712492382920182 0.5526606642806137 0.17818217 0.13644209759192424 0.2199222419981484 0.12305539 0.0878698585761918 0.15824092345105278 0.116091974 0.09146487867241507 0.14071906948680277 0.12071552 0.09210284181811788 0.14932820073387645

197 0.46232414 0.37145572489088363 0.5531925600212257 0.17757025 0.13581307415847665 0.21932743306274527 0.12310291 0.08783689197208788 0.15836892966125105 0.116116144 0.09142138007972334 0.14081090744640734 0.12088665 0.09210036001405916 0.14967294730939665

198 0.4626881 0.3716583355769023 0.5537178412572041 0.17696033 0.1351875868198034 0.21873308154376778 0.12315114 0.08780423491387754 0.15849804193586917 0.11614049 0.09137832655294521 0.14090265796796697 0.12105996 0.09209944967840528 0.15002047355558062

199 0.46304706 0.371857222225573 0.5542368925548531 0.1763521 0.13456532265151944 0.21813887451683078 0.123200044 0.08777178376465589 0.15862830430716723 0.11616512 0.09133578810068937 0.14099444475796846 0.12123571 0.0921002559744202 0.15037117075096737

200 0.46340135 0.3720526739104732 0.5547500208870426 0.17574577 0.13394646937245722 0.21754507129793768 0.123249404 0.08773937989194114 0.15875942837279122 0.11618987 0.09129366717181048 0.14108606734433332 0.12141357 0.09210251969797117 0.15072462754743593


==> figures/attention_evolution_pubmed.txt <==
Epoch x_0 x_0__inf x_0__sup x_1 x_1__inf x_1__sup x_2 x_2__inf x_2__sup x_3 x_3__inf x_3__sup x_4 x_4__inf x_4__sup 
1 0.20009089 0.19929163594514848 0.20089013437955855 0.1996872 0.1990793827115684 0.2002950128973336 0.20006546 0.199647263517497 0.20048366404521661 0.20007822 0.19965543746165149 0.200501000889026 0.20007822 0.19965526042645937 0.20050117792421812

2 0.20015058 0.19855314928355874 0.2017480091446334 0.19960132 0.1984355769961983 0.2007670678287834 0.20006593 0.1992438230188088 0.20088802841589884 0.20010021 0.19926799637162024 0.2009324302069015 0.20008194 0.19925308988818355 0.20091079904309087

3 0.20020604 0.19784576788141922 0.20256631479069992 0.1998558 0.19818040463435757 0.20153120425236118 0.19990642 0.198705349123111 0.20110749825275875 0.20006731 0.19883449871775447 0.20130012433293523 0.19996445 0.19875257579727215 0.20117632182197528

4 0.20026934 0.19720520405797987 0.2033334788796422 0.20050249 0.19836932102458793 0.20263564904911202 0.19954303 0.19799343947399486 0.20109261866580616 0.19995514 0.19834294908487046 0.20156732208288466 0.19973001 0.19815070655856942 0.2013093111225524

5 0.20033696 0.19662213058129804 0.2040517952953194 0.20139968 0.19882069568376284 0.20397867222090024 0.19902647 0.19715328695246945 0.20089964387943973 0.19979963 0.19782328267243351 0.20177597145888362 0.19943726 0.19749328374929792 0.20138123750619524

6 0.20042153 0.1960895664922826 0.204753487563885 0.20241193 0.19938893101594826 0.20543493845083335 0.19843312 0.19624348161546318 0.20062275054129036 0.19963135 0.1972994935606514 0.2019632029439415 0.19910212 0.19679881608835212 0.2014054211343194

7 0.20056912 0.1956294300454157 0.20550881601400203 0.20342036 0.1999778277366548 0.20686288409539172 0.19782229 0.19532343678109282 0.20032113857634432 0.19945012 0.19676291964970552 0.20213732101000823 0.1987381 0.19608665214062812 0.20138954414843438

8 0.20076863 0.1952295637390277 0.20630770561483888 0.20436926 0.20053911331045376 0.20819941041124118 0.19724275 0.1944473923237116 0.20003811111142328 0.19928297 0.1962455009465461 0.20232044706294486 0.19833633 0.19534908203749327 0.2013235840353522

9 0.2010423 0.194906771585748 0.2071778174187686 0.20530955 0.20110246853472236 0.20951664133428094 0.19668087 0.19359330185227566 0.1997684454125864 0.19909897 0.19570649103135676 0.20249145790129094 0.19786832 0.19455335632682563 0.2011832784044671

10 0.20138364 0.19465687311626412 0.20811039768718742 0.2062684 0.20168913160268967 0.21084766830499466 0.19612245 0.19274471008831318 0.19950019514507 0.19889063 0.19513915422129202 0.20264209863973093 0.19733486 0.1937014101235358 0.20096830146627742

11 0.2017771 0.19446815315399085 0.20908604797210778 0.20726614 0.20231788871703563 0.21221438529076161 0.19555402 0.1918893738820388 0.19921866215922096 0.19866006 0.19454991357686283 0.2027702079498553 0.19674273 0.1928002418832736 0.20068521482181978

12 0.2022204 0.194337772110382 0.21010301830442818 0.20831196 0.20299827258239636 0.2136256476198589 0.19496945 0.19102389793898966 0.19891499299500082 0.19840387 0.19393709631966757 0.20287063387823892 0.19609436 0.19185144650014313 0.20033728135553924

13 0.2027159 0.19426614189291144 0.21116566514825677 0.20940927 0.20373375729487106 0.21508477612569168 0.19436622 0.1901475407474034 0.1985848925716884 0.19811797 0.1932972203548606 0.20293872248571557 0.19539064 0.19085520618894436 0.19992607718965671

14 0.2032669 0.1942546725183636 0.21227913499773443 0.21055725 0.20452349735899372 0.21659100697831707 0.19374421 0.18926066358212953 0.19822776119585508 0.19779891 0.19262725560067295 0.2029705599129379 0.19463274 0.18981220479215588 0.19945327286516223

15 0.20387745 0.19430599466816442 0.21344890340312464 0.2117527 0.20536427692071096 0.21814111873015268 0.19310477 0.18836395702025555 0.1978455904994283 0.19744238 0.19192351825960405 0.2029612468885588 0.19382268 0.1887240672523195 0.19892129655535873

16 0.20455256 0.19442426191793905 0.21468086017144694 0.21299239 0.2062525590574061 0.21973221100217946 0.19244952 0.18745751685655868 0.19744153314077104 0.1970422 0.19118073014346687 0.20290366383465203 0.19296335 0.1875933061938386 0.19833338748406362

17 0.20529762 0.19461466452559908 0.21598057368317167 0.21427612 0.20718684955849662 0.2213653905747889 0.19177955 0.1865402933087077 0.19701881447174885 0.1965892 0.19039096020989948 0.20278744316763347 0.19205754 0.18642232421640162 0.19769274588819738

18 0.20611791 0.19488303833179646 0.21735278792209453 0.21560824 0.20816908503795886 0.22304739330981946 0.19109468 0.18560975100901034 0.19657961223218534 0.19607195 0.1895441593932318 0.20259974576957948 0.19110723 0.18521268589718565 0.19700177089946047

19 0.20701763 0.1952347731715566 0.21880048750578104 0.21699648 0.2092042376731967 0.22478871443518647 0.19039267 0.18466138213246433 0.19612396389872463 0.19548023 0.18863140263625452 0.20232905230454137 0.19011298 0.18396452809865768 0.19626142834131424

20 0.2079993 0.19567406240168275 0.22032454547223387 0.21844988 0.21029912344775759 0.22660062797703184 0.18966845 0.18368819351489837 0.19564870004360382 0.19480857 0.18764810255160919 0.20196904250988373 0.18907382 0.1826764811893125 0.1954711506943087

21 0.20906405 0.19620394330840926 0.22192415970939774 0.21997717 0.2114612214916103 0.22849311896630595 0.18891466 0.18268155181282633 0.1951477614653719 0.19405648 0.18659410489214076 0.2015188573538004 0.18798769 0.18134622926916089 0.1946291411379436

22 0.2102129 0.1968274588609959 0.22359834360825764 0.22158599 0.21269779594184401 0.23047418205498216 0.1881233 0.1816329080555532 0.1946136932876017 0.19322543 0.1854708630580444 0.20097999386601262 0.18685238 0.17997157983146272 0.19373318143524565

23 0.21144697 0.19754760159744514 0.22534633980499016 0.22328189 0.2140147002699139 0.23254908003785588 0.18728717 0.1805351345433487 0.19403919888598783 0.19231759 0.18428039823745465 0.2003547819974544 0.18566641 0.17855141305171693 0.19278141117847716

24 0.21276717 0.1983667348061238 0.22716760295289415 0.2250674 0.2154152200028703 0.23471959378268267 0.18640111 0.17938351156833293 0.19341871616718648 0.19133541 0.1830249880929967 0.1996458316663722 0.18442896 0.17708559625141612 0.1917723239184142

25 0.21417415 0.19928643147687655 0.22906187136430997 0.2269419 0.21689971842923322 0.2369840785010799 0.18546233 0.17817571783835465 0.19274893378441757 0.19028154 0.18170721623095665 0.19885586407986489 0.1831401 0.17557514197117574 0.19070505612605326

26 0.215668 0.20030720241076955 0.23102878324978343 0.22890243 0.21846638208216018 0.2393384766023796 0.18447027 0.17691154860787922 0.1920289835996098 0.18915896 0.18033009196992394 0.19798783038382056 0.1818004 0.17402168370044982 0.18957910680019105

27 0.21724837 0.201428837246365 0.23306789331965977 0.23094456 0.22011192827611356 0.24177718968004794 0.18342605 0.17559216844963957 0.1912599362142093 0.18797037 0.1788964433086527 0.1970442967998373 0.18041062 0.17242709375000573 0.18839415335082435

28 0.21891475 0.20265075850773145 0.2351787359685869 0.23306331 0.22183253564634123 0.2442940851231595 0.18233216 0.17421981155335367 0.1904445046240145 0.1867182 0.17740896091357367 0.1960274304400335 0.17897162 0.17079327886437512 0.18714995796347522

29 0.22066633 0.2039720496615848 0.23736061840443998 0.23525338 0.22362403710325202 0.24688272039453546 0.1811917 0.1727970944376321 0.1895863009957938 0.18540446 0.17587003715940425 0.19493889204553655 0.17748408 0.16912192721535135 0.18584623317550253

30 0.22250244 0.20539192009616541 0.2396129603321488 0.23750976 0.2254825042890715 0.24953701027162797 0.18000804 0.1713267202536623 0.1886893575032194 0.18403085 0.1742818091545735 0.19377988236802476 0.17594892 0.1674148125333471 0.18448302319815924

31 0.22442217 0.2069093963136902 0.24193494711015318 0.23982748 0.22740398418974947 0.2522509835951321 0.17878464 0.16981140380954599 0.18775787347698356 0.18259874 0.17264623752048425 0.1925512422043998 0.17436692 0.16567345565414285 0.18306038671875144

32 0.22642472 0.20852363561545764 0.24432581211174573 0.24220212 0.22938495583541402 0.2550192802428483 0.17752466 0.1682535557372792 0.18679575637743637 0.18110934 0.17096513635045416 0.19125354164713496 0.17273913 0.16389948138603577 0.18157878509154907

33 0.22850902 0.21023357071139076 0.2467844768597915 0.24462934 0.2314219257316074 0.2578367510357419 0.17623098 0.1666553738238933 0.18580659006808972 0.17956385 0.16924038721813453 0.18988731311069237 0.17106679 0.1620945661767825 0.18003901546155368

34 0.23067391 0.21203806727856128 0.2493097510960725 0.24710548 0.2335119519953255 0.2606990064855094 0.17490599 0.16501864003347563 0.18479333115411592 0.17796333 0.16747374953450384 0.1884529131489831 0.16935126 0.16026037347477837 0.17844215619402962

35 0.23291811 0.2139359023477938 0.2519003245923612 0.24962716 0.2356522785382228 0.2636020375533147 0.17355159 0.16334480843744478 0.18375837006368437 0.176309 0.16566713319884407 0.18695087565316093 0.16759415 0.15839864369537737 0.17678965572211836

36 0.23523998 0.2159254442643117 0.25455452094564923 0.25219145 0.23784054408560287 0.26654236425866595 0.17216933 0.16163509726166367 0.1827035582101381 0.17460206 0.16382240152752794 0.18538172149264417 0.16579716 0.15651111116817407 0.17508320698329993

37 0.23763795 0.21800510826948527 0.25727079567071554 0.2547956 0.2400744897467238 0.2695167320626634 0.17076048 0.1598906358620068 0.18163032923732791 0.17284378 0.1619414412402534 0.18374612694746023 0.16396216 0.1545995037342693 0.17332480742677195

38 0.24011004 0.220172807350531 0.26004727207146605 0.2574371 0.24235202568966346 0.2725221942047457 0.16932602 0.1581124319686546 0.18053961256602863 0.17103562 0.16002619557373515 0.18204503960616597 0.16209126 0.15266564873245744 0.17151686164351912

39 0.24265413 0.22242621298845824 0.26288204673711246 0.26011297 0.24467052071839124 0.27555542141646594 0.16786699 0.15630171772417006 0.17943226221624436 0.16917923 0.15807870486835102 0.18027975698849102 0.16018665 0.15071128859176292 0.16966200814590798

40 0.24526806 0.22476287588879867 0.26577324762537674 0.26282018 0.24702727356114546 0.27861309490046343 0.16638453 0.15445997836711528 0.1783090877282369 0.16727643 0.15610104177270206 0.17845181252684322 0.15825081 0.1487383806222194 0.16776323680942123

41 0.24794969 0.22718024531284253 0.2687191339405449 0.26555496 0.24941876557496218 0.28169116350981566 0.16487998 0.15258899765150682 0.17717095775468214 0.16532919 0.15409534476003847 0.17656303145684996 0.15628615 0.14674877834033678 0.16582352209377577

42 0.250697 0.22967579799729423 0.2717181758300678 0.26831326 0.2518411763348021 0.2847853414378725 0.1633548 0.15069081238261214 0.17601878592022904 0.16333972 0.1520638382202154 0.17461560013236943 0.15429522 0.1447444469989599 0.16384599494325505

43 0.25350806 0.23224699935755572 0.2747691229836003 0.2710904 0.25429002488697616 0.2878907517090932 0.16181056 0.14876767854253808 0.17485344548662146 0.16131046 0.15000881268097474 0.17261211560653136 0.15228051 0.14272730455205246 0.16183371439173416

44 0.25638118 0.23489135790157606 0.27787100982379626 0.27388126 0.25676037165316734 0.2910021415075382 0.16024888 0.14682201651839522 0.1736757347175667 0.15924415 0.14793267734236903 0.17055562250428014 0.15024455 0.14069932820023717 0.15978976963339625

45 0.2593149 0.23760650045162923 0.28102328890078776 0.2766802 0.25924669291164065 0.2941137096724353 0.15867129 0.14485631909993318 0.17248626026484343 0.15714379 0.14583791420982406 0.1684496588893123 0.14818986 0.13866249031132763 0.15771722489291126

46 0.26230776 0.2403899784739669 0.2842255477253739 0.27948123 0.2617431069100583 0.29721935742252226 0.15707926 0.14287312503333566 0.17128540400986197 0.15501267 0.14372713291072273 0.1662982014474926 0.14611904 0.13661887279680898 0.1556192136652119

47 0.26535887 0.24323971359221427 0.2874780169299415 0.28227788 0.2642432863826866 0.3003124778156166 0.15547411 0.1408749885029263 0.1700732343726688 0.1528544 0.1416031295830781 0.16410566620282582 0.14403474 0.13457059072660613 0.15349889589143587

48 0.2684674 0.24615368846658472 0.2907811045288682 0.28506318 0.2667404365790141 0.30338591811535237 0.15385702 0.13886447760972892 0.1688495674380311 0.15067276 0.13946880198813774 0.16187672518395088 0.14193967 0.13251985157574261 0.1513594881192342

49 0.27163306 0.24913028947583907 0.2941358280969454 0.2878295 0.2692271630327265 0.3064318139989813 0.15222903 0.13684412743057217 0.16761392448936496 0.14847168 0.13732716969183614 0.15961619683572123 0.13983667 0.13046902265992608 0.1492043152764753

50 0.27485612 0.2521684043579273 0.29754383633802606 0.29056883 0.27169578077198864 0.3094418763935387 0.1505911 0.13481654915902708 0.16636566128637698 0.14625528 0.13518146199507042 0.15732910710054115 0.13772868 0.12842057468565377 0.14703677771417228

51 0.27813727 0.2552672441120262 0.3010072891597633 0.2932722 0.27413761615753174 0.3124067783355713 0.14894415 0.13278434400980896 0.16510396475369507 0.14402768 0.1330349469954545 0.1550204133217757 0.13561872 0.1263771052430342 0.14486032771366136

52 0.281478 0.25842669015532144 0.3045292853772103 0.29593006 0.2765435195183969 0.3153165960097098 0.14728898 0.13075011440583537 0.16382784179381063 0.14179309 0.13089103737213947 0.15269513687750957 0.1335099 0.12434131643167129 0.14267849186071763

53 0.28488043 0.2616472079589202 0.30811365105368355 0.29853198 0.2789034583010115 0.31816050034385546 0.1456264 0.12871655598059073 0.16253623590097055 0.13955577 0.12875324868046129 0.15035828567660964 0.13140544 0.12231603052254554 0.14049485538367396

54 0.28834736 0.26492978592176697 0.31176494102220276 0.30106714 0.2812070281834932 0.32092725917383713 0.14395702 0.12668627321541132 0.16122776448905646 0.13731991 0.12662507119300487 0.14801474389908192 0.12930861 0.12030414708920785 0.13831307521990469

55 0.29188246 0.26827620806636754 0.3154887026315695 0.30352396 0.28344300971016867 0.32360490574851053 0.14228132 0.12466186625105483 0.15990078109162706 0.13508973 0.12451006190196888 0.1456693886099635 0.12722261 0.11830850462387274 0.13613672037650873

56 0.29548988 0.27168872701871144 0.31929102790606273 0.30589038 0.285599660318535 0.3261811023538893 0.14059965 0.12264590068264408 0.15855340556697445 0.13286933 0.12241170593389161 0.14332696012369506 0.12515076 0.11633204089270698 0.13396946920288932

57 0.2991747 0.2751703977405846 0.3231789946735084 0.3081541 0.28766482826825734 0.3286433840120161 0.1389122 0.12064092621967958 0.1571834756357892 0.13066272 0.12033340276719572 0.14099204598425386 0.12309627 0.11437762083413007 0.13181492386458515

58 0.30294257 0.2787248354416352 0.3271603126067657 0.31030238 0.28962571789194513 0.33097903560231756 0.13721894 0.11864935183847272 0.15578852271711505 0.1284738 0.11827847701651198 0.13866912978547472 0.12106232 0.1124480236936976 0.12967662320838677

59 0.3067998 0.2823562699932236 0.33124332841452175 0.3123224 0.29146921733120185 0.3331755985905816 0.13551968 0.11667351581312872 0.1543658509089782 0.12630624 0.11625002718365586 0.1363624443968495 0.11905195 0.1105459033547937 0.12755799302467713

60 0.31075284 0.2860691861526386 0.3354364915474041 0.3142017 0.29318212120382636 0.33522130401284844 0.13381404 0.11471553849386382 0.15291253519845796 0.12416343 0.11425088428788716 0.13407596862978405 0.11706798 0.10867367376078356 0.12546228181134472

61 0.3148082 0.289868248386068 0.339748131351786 0.31592882 0.2947517988739071 0.3371058347167911 0.13210145 0.11277734758975627 0.15142554519054768 0.1220485 0.11228357944581602 0.1318134149542084 0.115113005 0.10683348246880837 0.12339252761534385

62 0.3189719 0.29375792247755034 0.34418588178651827 0.31749362 0.29616646705805005 0.33882076801122485 0.13038117 0.11086057193644412 0.14990176193348997 0.11996411 0.11035015387041075 0.12957806187170046 0.11318922 0.10502703387189556 0.12135140698503803

63 0.32324907 0.29774209642195487 0.34875604725098824 0.3188878 0.29741564733130077 0.3403599526252117 0.12865233 0.10896647280758924 0.14833819561892445 0.11791243 0.10845212347514636 0.1273727297066926 0.11129837 0.10325554505482808 0.1193411897073637

64 0.3276436 0.3018238710927534 0.35346333508018973 0.3201055 0.29849084638976475 0.3417201397476254 0.12691407 0.10709597886324645 0.1467321592497754 0.115895115 0.10659046676960793 0.12519976290854606 0.10944174 0.10151975474379084 0.11736372985818365

65 0.33215794 0.30600539270464006 0.35831048664030013 0.3211431 0.2993855271432493 0.34290065430664085 0.12516563 0.10524967406784091 0.14508157874549832 0.113913275 0.10476560458854153 0.12306094601437137 0.10762008 0.09981984007465947 0.11542032551658046

66 0.3367928 0.3102875376069868 0.36329805609342214 0.32199946 0.30009544038915775 0.34390348052835323 0.123406574 0.10342787582058091 0.14338527243953567 0.11196747 0.10297743512971981 0.12095749841348545 0.105833665 0.0981555380620756 0.11351179101087668

67 0.34154755 0.3146703131385036 0.3684247844033055 0.32267538 0.30061823532388016 0.3447325189371367 0.12163701 0.10163078613735892 0.14164323203109047 0.11005781 0.10122546846712674 0.11889014845048343 0.10408231 0.0965261877299071 0.11163842968933575

68 0.34642005 0.31915259379166383 0.37368750554305297 0.32317302 0.30095316993223653 0.3453928626872398 0.119857505 0.09985843054704122 0.13985657938070842 0.10818398 0.09950885955277863 0.11685910042341766 0.10236545 0.09493081842188363 0.10980007971997734

69 0.35140714 0.32373256296724884 0.37908171801953705 0.3234959 0.30110119457717416 0.34589059476379874 0.11806927 0.09811086153930372 0.13802767598682697 0.1063454 0.09782658982742298 0.11486421060096752 0.1006823 0.09336832619912631 0.10799628041975491

70 0.35650498 0.3284079736775464 0.3846019798212939 0.32364774 0.30106399179220916 0.34623148321389435 0.11627402 0.09638813556404086 0.13615990756778745 0.10454135 0.09617759482012139 0.11290509804143561 0.099031925 0.09183754501221059 0.10622630539062144

71 0.36170906 0.33317612241338324 0.3902419941561358 0.32363263 0.3008442058398559 0.3464210496113465 0.11447396 0.09469041002315802 0.13425751256423668 0.102771 0.09456080269885135 0.11098119544911313 0.09741331 0.09033732583841404 0.10448929199853817

72 0.36701503 0.33803461577083255 0.39599545214985227 0.32345432 0.3004448512294987 0.3464637896320125 0.112671636 0.09301792848128099 0.1323253436086772 0.10103352 0.09297520392112904 0.10909184343643016 0.095825456 0.08886659982147159 0.1027843123441702

73 0.37241828 0.34298086148482543 0.40185570734757203 0.32311633 0.29986940659918226 0.34636325798593126 0.11086975 0.09137097461982532 0.13036852614120678 0.099328175 0.09141993093061018 0.10723641944361162 0.094267465 0.0874244464231325 0.1011104839252638

74 0.3779145 0.34801264586033404 0.4078163307708305 0.32262164 0.29912142495851257 0.34612186212797424 0.1090711 0.08974989691564629 0.12839229962041787 0.09765427 0.08989422611735605 0.10541431017376639 0.092738494 0.0860100449831994 0.09946694357080145

75 0.38349956 0.3531279846712634 0.41387114080938847 0.32197294 0.29820472512159263 0.34574114766206826 0.10727849 0.08815511244463849 0.1264018647081859 0.09601122 0.08839746694396566 0.10362497587372232 0.09123787 0.08462276857894462 0.09785297709900338

76 0.38916957 0.3583250516527766 0.4200140959149724 0.32117242 0.29712306298651137 0.34522176943383776 0.10549457 0.08658698474143718 0.1244021626832607 0.094398536 0.08692912737259993 0.10186794420351854 0.08976494 0.0832620050098087 0.09626787050708278

77 0.3949209 0.3636022939517333 0.42623947717406013 0.32022232 0.29588059118918114 0.3445640451557285 0.10372186 0.08504588047305385 0.12239783366879185 0.092815794 0.08548878066174619 0.10014280743964084 0.08831921 0.08192733001780582 0.09471109437870907

78 0.40074968 0.36895790830388797 0.43254145845636593 0.319125 0.2944817560929078 0.343768237231372 0.10196255 0.0835320401836086 0.12039306276553385 0.09126261 0.08407602987221412 0.09844918766089746 0.0869002 0.08061829531514966 0.09318209862386859

79 0.40665212 0.3743900012325596 0.43891424423939474 0.31788316 0.29293144894791795 0.3428348784332161 0.10021873 0.08204568591382769 0.11839177045557234 0.08973858 0.08269045980753484 0.09678669540105281 0.08550744 0.07933446990924554 0.09168040526432318

80 0.41262406 0.379896273842087 0.445351848373184 0.31650007 0.29123505941024413 0.3417650760115088 0.09849207 0.08058681560529245 0.11639732645975577 0.0882433 0.08133165191512208 0.0951549445499887 0.084140494 0.07807543099642517 0.09020555793523072

81 0.41866106 0.38547399273147814 0.4518481231666542 0.31497967 0.28939857828366505 0.34056076658022655 0.09678406 0.07915534909154559 0.11441277627561902 0.08677631 0.07999911685068686 0.09355350058000009 0.08279889 0.07684069055247235 0.08875709098649097

82 0.4247585 0.3911201696138124 0.45839681818678574 0.31332645 0.287428415752388 0.3392244806518784 0.09509593 0.0777510804188502 0.11244078454849599 0.08533711 0.07869231962674372 0.09198190010077245 0.08148208 0.07562967503929997 0.0873344901714239

83 0.43091136 0.3968312878150482 0.464991436527298 0.3115452 0.28533123151676076 0.33775915487392527 0.09342867 0.07637368156029298 0.11048366115973876 0.08392514 0.07741064831122264 0.09043963745728627 0.08018959 0.07444185336251874 0.08593733291010242

84 0.4371149 0.4026039594465548 0.4716258293336576 0.30964118 0.2831141039415881 0.3361682609036878 0.091783136 0.07502278211238506 0.10854349014637349 0.08253993 0.07615356118202926 0.0889263006973195 0.078920886 0.07327661860186059 0.0845651532391886

85 0.44336385 0.4084342616098421 0.4782934290868742 0.30761975 0.2807840814998558 0.3344554194995949 0.090160005 0.0736979290664017 0.10662208052279355 0.08118093 0.07492044722443228 0.08744141305083628 0.077675454 0.07213338021491025 0.08321752842213656

86 0.44965315 0.41431837414836026 0.48498792315388584 0.30548653 0.2783484547524839 0.3326246053785891 0.088559866 0.07239867621534937 0.1047210556877268 0.07984759 0.07371068293894376 0.08598449533139621 0.07645284 0.07101158956597159 0.0818940832226484

87 0.45597786 0.42025252004285474 0.4917031941829143 0.30324692 0.27581421543170026 0.3306796152491469 0.08698322 0.0711245584237325 0.1028418791544688 0.07853943 0.07252372436605774 0.08455513782418884 0.07525253 0.06991065349485781 0.08059441242311094

88 0.46233305 0.4262328983785154 0.4984332083223818 0.3009063 0.27318834408267484 0.3286242570068027 0.085430495 0.06987511397929522 0.10098587690262464 0.077256 0.07135904486383404 0.08315295820032154 0.07407415 0.06883008259015756 0.07931821567339224

89 0.46871385 0.4322557067190921 0.5051719928467954 0.29846975 0.2704774151156257 0.32646208903095025 0.08390213 0.0686499471734236 0.09915430890815752 0.07599686 0.07021613101343493 0.08177759071012158 0.07291733 0.06776941742177482 0.07806523714785103

90 0.47511572 0.43831739733527014 0.5119140355794637 0.29594237 0.26768798128262655 0.3241967509637724 0.08239846 0.06744865455605963 0.09734826407454035 0.0747617 0.06909460742194373 0.08042879979889672 0.07178174 0.06672823507417072 0.07683524411093365

91 0.4815341 0.44441434347235764 0.5186538437644282 0.29332876 0.2648260603258918 0.32183146378299493 0.08091985 0.06627088225818611 0.09556881152652763 0.07355014 0.06799401226523402 0.07910627243039128 0.07066712 0.06570616496486349 0.07562807070331888

92 0.48796493 0.450543348943149 0.525386507357205 0.29063353 0.26189755068884957 0.31936950816048515 0.079466544 0.06511623251277047 0.09381685567063254 0.07236188 0.06691397592291101 0.0778097821785523 0.06957318 0.06470282384762177 0.07444353392711273

93 0.4944039 0.4567008508934273 0.5321069465385185 0.28786108 0.25890800643253614 0.31681415152263354 0.0780388 0.06398437058066463 0.09209322298432256 0.071196586 0.0658541084812568 0.07653906330600516 0.06849963 0.06371782773786837 0.07328143662160581

94 0.5008472 0.4628837244646685 0.5388107163770063 0.28501594 0.2558629263091732 0.3141689550232243 0.07663673 0.06287487495589901 0.09039858829330753 0.0700539 0.0648139844517092 0.07529381114441354 0.06744619 0.0627507915323203 0.07214158274479457

95 0.50729114 0.4690887895790306 0.5454934867652687 0.28210244 0.2527674460733259 0.3114374255811846 0.07526045 0.061787349885111455 0.08873355596720635 0.06893347 0.06379319957874201 0.07407374449588873 0.06641255 0.061801332085429726 0.07102377429694026

96 0.5137314 0.4753123065372845 0.5521505335429767 0.27912506 0.2496267796099723 0.30862334961289756 0.073910035 0.060721410086026065 0.08709866029990686 0.06783496 0.06279134830913029 0.07287856855907955 0.06539844 0.0608690656922959 0.0699278138376571

97 0.52016485 0.4815514459982291 0.5587782487496957 0.2760881 0.24644576590340417 0.3057304115982743 0.07258551 0.059676663608880375 0.08549435284581629 0.06675802 0.0618080405501632 0.07170800287444312 0.06440356 0.059953612004135466 0.06885350057044187

98 0.5265875 0.4878026186166941 0.5653723539174856 0.2729958 0.24322915739483303 0.3027624421649509 0.07128684 0.05865270812232215 0.08392097633164208 0.06570228 0.0608428526927043 0.070561711091895 0.06342761 0.059054600460840774 0.06780062391011564

99 0.5329958 0.4940625493590896 0.5719290907318527 0.2698525 0.23998153200736633 0.2997234464586676 0.07001398 0.057649165190554956 0.08237878998389116 0.0646674 0.05989542317104053 0.06943938422489453 0.06247031 0.05817166507781089 0.06676895379483162

100 0.5393866 0.5003281255384108 0.5784450153688768 0.26666242 0.23670732375379797 0.29661751393083335 0.06876677 0.0566656146948044 0.08086793079927519 0.06365299 0.058965336967695944 0.06834064752937437 0.061531316 0.05730441920794882 0.06575821377001367

101 0.545756 0.5065956860333234 0.5849162787646502 0.2634299 0.23341092780545666 0.2934488920836119 0.06754506 0.05570165369961713 0.0793884589865401 0.06265865 0.05805219920189889 0.0672651061245629 0.060610317 0.05645250508914123 0.06476812829842439

102 0.5521012 0.5128623698208783 0.5913400198962238 0.26015916 0.23009652615309478 0.29022180318116425 0.06634864 0.05475691247272778 0.07794037174892139 0.061684012 0.05715564545523655 0.06621237937081326 0.059706993 0.05561557810406785 0.06379840869803328

103 0.55841863 0.5191245156007486 0.5977127475065512 0.25685436 0.2267681837260902 0.286940526944381 0.0651773 0.05383099671509173 0.07652360144946668 0.0607287 0.0562753210979718 0.06518207683980286 0.05882101 0.0547932861960149 0.06284873647330044

104 0.56470513 0.5253788435065353 0.6040314233696854 0.2535197 0.22342991766270934 0.2836095100945539 0.064030774 0.052923530049331195 0.07513801782607316 0.05979231 0.055410854842838225 0.06417376515609366 0.057952065 0.053985315221207995 0.06191881482039128

105 0.57095766 0.5316221033846652 0.6102932179654325 0.25015932 0.2200855535787863 0.28023309285218295 0.062908754 0.05203411005459748 0.07378339745081938 0.058874466 0.05456190866169271 0.06318702238860789 0.057099808 0.05319132963503087 0.06100828637992656

106 0.57717305 0.5378509169226294 0.616495191513955 0.2467773 0.21673891556871547 0.2768156765638529 0.06181094 0.05116239843425808 0.07245948257389011 0.057974778 0.0537281574921923 0.06222139873930642 0.056263912 0.05241102985925861 0.060116795079038665

107 0.5833487 0.5440624109259596 0.6226349720009813 0.24337745 0.2133934827180238 0.27336141153856797 0.060736954 0.05030801185258516 0.07116589657179229 0.057092857 0.052909287928908436 0.06127642530265513 0.055444043 0.051644125925349046 0.059243960334016035

108 0.58948183 0.5502535437678432 0.6287101174260045 0.23996358 0.21005271249884241 0.26987443989640597 0.059686393 0.049470592726458304 0.06990219236494184 0.05622831 0.052105000270558546 0.060351619468973924 0.054639876 0.05089036057571749 0.058389391201931436

109 0.59556997 0.5564214988155766 0.634718437631567 0.23653932 0.2067198537222974 0.2663587845929034 0.058658868 0.04864982410415157 0.06866791204468266 0.05538076 0.05131502593825529 0.059446497308509844 0.053851068 0.050149470511767956 0.05755266552796593

110 0.60161066 0.5625634429691074 0.6406578781368496 0.2331082 0.2033980113786978 0.2628183739858347 0.057653952 0.04784537602339063 0.06746252875652041 0.054549832 0.05053909346685037 0.05856057032719031 0.053077303 0.0494212291396416 0.056733376606627625

111 0.60760164 0.5686766727192624 0.6465266124980228 0.22967367 0.20009020100663732 0.2592571364777224 0.05667121 0.04705690995261476 0.06628550931408599 0.05373516 0.04977695449247017 0.05769336418257103 0.052318264 0.04870541182321471 0.0559311157746895

112 0.6135406 0.5747583757291685 0.6523228038896669 0.22623917 0.19679938896640287 0.2556789602424289 0.055710226 0.04628413096741513 0.06513632162734195 0.052936386 0.049028368292001634 0.056844404342027754 0.051573627 0.04800179458640001 0.05514545880772688

113 0.61942536 0.580805891626948 0.6580448211492361 0.22280797 0.19352832848245316 0.25208761876409835 0.05477052 0.04552670617450823 0.06401433746467482 0.05215314 0.04829309098758139 0.05601318962536417 0.050843082 0.04731018010068226 0.05437598463606548

114 0.62525374 0.5868164691123161 0.6636910048333016 0.21938324 0.19027967889745673 0.24848680059473077 0.053851634 0.04478435319017719 0.06291891533780743 0.051385075 0.0475709148467303 0.05519923486106389 0.050126303 0.046630370310387456 0.05362223566428677

115 0.6310242 0.5927880304353731 0.6692603332502348 0.21596798 0.18705587970601903 0.24488008630884303 0.052953057 0.044056770657454884 0.06184934332474574 0.05063181 0.04686160560126777 0.05440201435808663 0.04942297 0.04596217824621601 0.052883758111758994

116 0.6367348 0.5987180909952959 0.6747514763035932 0.21256515 0.1838593085606893 0.24127099911371866 0.05207429 0.04334368704407065 0.06080489457996042 0.049892996 0.04616496465854101 0.05362102635450907 0.048732765 0.045305437254565616 0.05216009278331433

117 0.6423838 0.6046042823576713 0.6801633453583932 0.20917766 0.1806922380004201 0.23766307792327068 0.051214814 0.042644810703423644 0.05978481766876874 0.04916828 0.04548079174783853 0.05285577076646659 0.048055373 0.044659972392223975 0.05145077387223373

118 0.64796984 0.610444502787547 0.6854951811266375 0.2058082 0.1775567356620107 0.23405967912337444 0.05037413 0.04195987326918064 0.05878839003028454 0.048457336 0.04480889739395978 0.0521057739674866 0.04739049 0.044025619511489755 0.050755362029190176

119 0.65349114 0.6162363323900435 0.690745946433809 0.20245942 0.17445476411341188 0.23046408535481933 0.04955178 0.04128862368138703 0.05781493885246841 0.04775982 0.04414907739953594 0.051370562152103616 0.046737827 0.04340222312344445 0.05007343159781562

120 0.65894634 0.6219776596750941 0.6959150109563146 0.19913384 0.17138818756596105 0.22687949880107386 0.04874728 0.040630794681228315 0.056863762818657244 0.04707543 0.043501161743660234 0.05064970184419606 0.046097092 0.042789624103375744 0.049404560557535816

121 0.66433406 0.6276663664403979 0.7010017510827955 0.19583394 0.16835876140329573 0.2233091112640169 0.04796014 0.039986134112418234 0.05593414550965971 0.046403848 0.04286496140980148 0.04994273385978318 0.04546801 0.04218768018546763 0.048748339831202595

122 0.6696532 0.6333005863267023 0.7060057681960028 0.19256188 0.16536796312253396 0.21975579638559897 0.047189888 0.03935439447248662 0.05502538075362956 0.045744758 0.04224029501100202 0.04924922118763308 0.044850282 0.041596225353780096 0.04810433938830822

123 0.6749026 0.6388784767808141 0.7109267590819178 0.18931985 0.16241725008408944 0.216222447944475 0.046436038 0.038735325283205904 0.05413675045331677 0.04509784 0.04162696486076077 0.048568713313734926 0.044243634 0.04101511202864461 0.04747215546555705

124 0.68008155 0.6443984649918817 0.7157646276213385 0.18610974 0.15950780323854796 0.21271166988500245 0.045698117 0.03812867269904406 0.053267562230517554 0.044462804 0.04102480129615681 0.04790080620630367 0.043647792 0.04044418852474239 0.04685139585588429

125 0.685189 0.6498588007670623 0.7205192166584748 0.18293345 0.1566407915887174 0.20922610790163904 0.044975683 0.03753419925232191 0.05241716693382006 0.043839358 0.04043361657598355 0.04724509901067874 0.043062486 0.03988329224937313 0.04624167925960667

126 0.6902242 0.6552578061371594 0.7251905352324695 0.17979284 0.15381733124499564 0.20576834137196298 0.044268318 0.03695167844986415 0.05158495659137273 0.043227237 0.03985324325235756 0.04660123018352119 0.042487483 0.039332295435147956 0.04564267150811605

127 0.69518614 0.6605937927513867 0.7297784835547656 0.17668952 0.15103830585071631 0.20234073510578088 0.043575622 0.03638089067853607 0.050770353604186406 0.04262619 0.039283520388263125 0.045968861472946744 0.041922547 0.03879104999898074 0.045054043847340366

128 0.7000744 0.6658654119875338 0.7342833373639677 0.17362504 0.14830451187965749 0.19894556226852061 0.042897195 0.03582160420961924 0.04997278503827505 0.04203596 0.038724268319549504 0.04534765100246435 0.04136745 0.03825941483850952 0.04447548289422516

129 0.7048882 0.6710712027263355 0.7387052464771557 0.17060079 0.1456166340692623 0.19558493954104347 0.04223265 0.03527360090667063 0.04919170162028021 0.0414563 0.03817532013531204 0.04473728139523987 0.04082195 0.037737231802296 0.04390666996305053

130 0.7096275 0.676210196347566 0.743044821886687 0.16761799 0.1429751895300977 0.19226079360321835 0.041581623 0.03473666355058595 0.04842658296182707 0.040886976 0.03763650453931935 0.044137447110346485 0.040285863 0.03722437970094137 0.043347346263604834

131 0.71429175 0.681281123970364 0.7473023787991062 0.16467777 0.14038061120130635 0.1889749266900816 0.04094374 0.03421056373520298 0.04767691986159878 0.04032776 0.03710765758523712 0.04354786505928269 0.039758954 0.03672069133267746 0.04279721706165924

132 0.7188808 0.6862830303989731 0.7514785147823013 0.1617811 0.1378331979115804 0.18572900692621866 0.040318675 0.033695100798263204 0.046942249880180704 0.039778434 0.03658860749579049 0.04296825998448753 0.039241035 0.036226032922665276 0.0422560361524423

133 0.7233942 0.6912148084726419 0.7555736217412863 0.1589289 0.1353332142572145 0.18252458765700058 0.039706107 0.03319007163872948 0.04622214281925926 0.039238792 0.0360791964551529 0.042398387370435324 0.038731914 0.03574025950900785 0.04172356851824053

134 0.7278324 0.6960760268184157 0.7595887270954637 0.1561219 0.1328807706320966 0.17936301880233638 0.039105706 0.0326952504234629 0.045516161410300224 0.038708635 0.03557926077429239 0.04183800857480582 0.03823142 0.03526323944240719 0.04119960308164448

135 0.73219496 0.7008656602543037 0.7635242599803764 0.15336074 0.1304759163487781 0.17624556235185973 0.038517207 0.03221046495008039 0.04482394886446429 0.038187765 0.035088632938203156 0.04128689623183316 0.037739374 0.03479482262610673 0.040683924860961444

136 0.73648214 0.7055831872844123 0.767381099519787 0.15064599 0.1281186232606212 0.17317334913813673 0.037940312 0.031735497742175336 0.044145126611710314 0.037676014 0.03460716768293767 0.04074486032933802 0.037255615 0.03433487692976499 0.040176353062147854

137 0.740694 0.7102279940524975 0.7711599787792286 0.14797805 0.12580874700983008 0.1701473579839901 0.037374765 0.03127016670800544 0.04347936265371941 0.03717321 0.03413471154443495 0.04021171160467394 0.036779992 0.033883269753184043 0.039676714811597145

138 0.7448309 0.7147998355172418 0.7748619772650458 0.14535733 0.12354614476004878 0.1671685065861579 0.036820304 0.030814275402833033 0.04282633189458747 0.036679186 0.03367110686348723 0.0396872649903412 0.03631235 0.0334398591773467 0.039184839103941445

139 0.748893 0.7192982223119821 0.7784878227624807 0.14278395 0.12133047776716249 0.16423743171197874 0.03627668 0.030367635761026864 0.04218572321104574 0.036193762 0.03321618750109687 0.039171336448049404 0.035852537 0.03300450541996383 0.03870056769824601

140 0.75288105 0.7237232544042684 0.7820388458154581 0.14025806 0.11916138867179195 0.16135472913941107 0.035743654 0.029930054112239642 0.041557253436283303 0.0357168 0.032769814692997 0.038663781620002724 0.035400424 0.032577081451992375 0.038223766853233

141 0.7567953 0.7280746727018385 0.7855159015626879 0.13777968 0.11703849259439532 0.15852087315496383 0.035221014 0.02950135894768589 0.040940669395991634 0.035248138 0.03233183057861285 0.03816444544239087 0.03495587 0.03215744431401874 0.03775429640625332

142 0.7606363 0.7323525206104771 0.7889201386912807 0.1353488 0.11496134581150594 0.1557362478774589 0.03470853 0.02908135453859965 0.04033570488293966 0.034787633 0.03190208306989154 0.037673181980042846 0.03451874 0.03174545653947481 0.037292025602973615

143 0.76440465 0.7365567603626767 0.7922525486430606 0.1329653 0.11292945246796708 0.15300114054579633 0.034205996 0.028669873470658656 0.03974211752951682 0.034335144 0.03148042985626885 0.03718985787204078 0.034088932 0.03134100878605613 0.03683685516944161

144 0.7681009 0.7406875732782725 0.7955142614003774 0.13062899 0.11094226757506351 0.15031570871850033 0.033713203 0.02826673565460397 0.03915967019246863 0.033890538 0.031066728996353463 0.0367143468388745 0.03366629 0.03094394048591992 0.03638864019969562

145 0.77172613 0.7447455251539076 0.7987067377245104 0.12833957 0.10899917315971386 0.14767997432220448 0.03322996 0.02787177310557337 0.03858814342646628 0.033453666 0.030660821410181286 0.03624650993728423 0.033250716 0.030554139589493698 0.035947291577632004

146 0.7752808 0.7487306632437147 0.8018308840356432 0.12609671 0.1070995110201764 0.1450939101052356 0.032756064 0.027484806841826654 0.03802732133247831 0.033024404 0.030262570459026476 0.03578623793683611 0.032842092 0.030171474671220635 0.035512709760809086

147 0.7787656 0.7526433395372855 0.8048878980649484 0.12390004 0.10524264944566263 0.14255743252264486 0.03229134 0.027105672033251944 0.03747701111274797 0.032602627 0.02987183270243195 0.03533342095824691 0.032440294 0.029795803129673004 0.03508478403091431

148 0.78218186 0.7564843836668376 0.8078793343659993 0.12174915 0.10342791054520879 0.14007038500036922 0.031835612 0.026734200493619964 0.036937023325635865 0.032188207 0.02948846665767578 0.03488794716449829 0.032045223 0.02942700880962807 0.03466343682807487

149 0.78552985 0.760253779612504 0.8108059242144003 0.119643584 0.10165459893129251 0.13763256885625935 0.031388715 0.026370243222505838 0.036407186596601214 0.031781033 0.029112340429344692 0.034449724933585606 0.03165678 0.029064971271219913 0.03424858742648059

150 0.78881085 0.7639524546471443 0.8136692437323723 0.11758286 0.09992201031149328 0.13524370490609705 0.030950472 0.026013629796268704 0.035887313721416236 0.031380985 0.028743316349503514 0.034018653514864924 0.031274863 0.0287095700745826 0.03384015510032127

151 0.7920255 0.7675807713209329 0.816470241671926 0.11556637 0.09822936629031871 0.13290337945247913 0.030520726 0.02566421885524426 0.03537723313536014 0.030987943 0.028381258243689308 0.033594626938929784 0.030899366 0.02836068031062056 0.033438052417145474

152 0.79517514 0.7711397746840755 0.8192104955872258 0.113593556 0.0965759309607225 0.13061118101304 0.030099299 0.02532184053514455 0.034876757074852244 0.030601796 0.02802603915557489 0.03317755236997977 0.030530185 0.02801817679056176 0.03304219222417823

153 0.79826075 0.7746302565117856 0.8218912402609805 0.111663714 0.09496087158048475 0.12836655652200854 0.02968604 0.02498635291135884 0.03438572571598911 0.030222412 0.027677507539679697 0.03276731685788424 0.030167216 0.027681937955834485 0.03265249491431513

154 0.8012829 0.7780525138428261 0.8245132515380332 0.109776214 0.09338342955520561 0.12616899797508307 0.029280782 0.024657592445880443 0.033903971045940846 0.02984969 0.027335542212198447 0.03236383669548207 0.02981036 0.027351839546192518 0.03226887985683597

155 0.8042432 0.7814079918660917 0.8270784220895968 0.10793042 0.09184284740919108 0.12401799624925619 0.028883386 0.024335423076117003 0.033431349730527436 0.029483518 0.027000012301333674 0.03196702296244311 0.029459525 0.027027768941523436 0.031891280857918855

156 0.80714226 0.7846970301311653 0.8295874852496941 0.10612564 0.09033832634175504 0.12191294943606173 0.028493702 0.0240197011993991 0.032967703623904124 0.029123792 0.026670795319987846 0.03157678952960818 0.029114623 0.026709616318479314 0.03151962892697738

157 0.8099812 0.7879206887236586 0.8320417651185045 0.10436118 0.08886910259007691 0.11985325039149047 0.028111583 0.023710285539965372 0.032512879703898684 0.028770408 0.026347767757447633 0.0311930475661436 0.028775554 0.026397263659192278 0.031153844641493605

158 0.8127613 0.7910800098298906 0.8344426036955 0.10263626 0.08743434871460225 0.11783817683433269 0.027736884 0.023407039945726994 0.032066727275246974 0.028423253 0.026030803496415192 0.030815703397219604 0.028442234 0.026090605704634038 0.030793861897142085

159 0.81548357 0.7941759410384182 0.8367911991593358 0.10095018 0.08603330135524452 0.1158670616132003 0.027369464 0.023109829288210954 0.03162909834435931 0.028082222 0.025719777163532045 0.03044466632935736 0.028114561 0.025789521735262225 0.030439600247789075

160 0.818149 0.7972093331026243 0.8390886081052614 0.09930216 0.08466514425950723 0.11393917125982565 0.027009174 0.02281850903062849 0.031199839424800587 0.027747208 0.025414566831053555 0.030079849674044788 0.027792443 0.02549389848211506 0.03009098669788143

161 0.8207588 0.8001814033534076 0.8413362358067487 0.09769148 0.08332914091624297 0.11205381177388155 0.026655883 0.02253295643417327 0.03077880875976594 0.02741811 0.025115055789997627 0.02972116524929757 0.02747579 0.025203630456829572 0.029747947921847796

162 0.82331383 0.8030927976867458 0.8435348668792942 0.096117355 0.0820244967087253 0.11021021315016905 0.026309446 0.022253038423197403 0.030365852577550277 0.02709483 0.024821131476187135 0.029368528178907012 0.027164519 0.02491861822324114 0.02941041944307966

163 0.8258154 0.8059448131748864 0.8456859460643104 0.09457906 0.08075047253040939 0.10840765418143601 0.025969738 0.02197863942979871 0.029960836851605784 0.026777258 0.024532672152057424 0.02902184413360046 0.026858542 0.024638756572663248 0.029078327656329214

164 0.82826453 0.8087385048021425 0.8477905641446959 0.09307581 0.07950629204422147 0.10664533168166965 0.025636623 0.021709632245941204 0.029563613118486362 0.026465302 0.024249571820234392 0.02868103284623709 0.026557764 0.02436393568734149 0.02875159238954564

165 0.83066213 0.8114746578104861 0.8498496048085324 0.09160686 0.07829123330456358 0.10492249238150972 0.025309965 0.021445892270173395 0.02917403775874201 0.026158854 0.02397171084072676 0.028345997889970873 0.026262099 0.02409405352452675 0.028430144322124328

166 0.8330096 0.814154684812099 0.8518645164665876 0.09017144 0.07710454270646379 0.10323834016516402 0.024989635 0.021187298346657654 0.028791971157889465 0.025857827 0.02369898978296343 0.028016663606728876 0.025971467 0.02382901712536096 0.02811391622544051

167 0.8353078 0.8167794079662444 0.8538361458896516 0.08876881 0.07594551508491104 0.1015921049826854 0.024675509 0.020933737609166284 0.028417280312996725 0.025562117 0.023431294315212126 0.027692939437276964 0.025685776 0.02356872165592404 0.027802830394189636

168 0.8375578 0.8193499709482308 0.8557656143789176 0.0873982 0.07481343113445305 0.09998297131992318 0.024367463 0.020685100083326077 0.028049825603987003 0.025271624 0.023168516023694217 0.02737473262971765 0.025404941 0.02331306968812828 0.0274968128931057

169 0.83976066 0.8218674105298411 0.8576539117205251 0.08605888 0.07370759911454834 0.09841015570246063 0.02406537 0.02044126945729549 0.027689470022961543 0.024986258 0.02291055524850393 0.02706196030473208 0.025128877 0.023061964632915304 0.027195788947893335

170 0.8419174 0.82433276572027 0.8595020254632016 0.084750086 0.07262732021443478 0.09687285192377933 0.0237691 0.02020213100779522 0.02733606752287876 0.02470592 0.02265730688163826 0.026754533855227736 0.024857502 0.022815316747706215 0.026899688113648613

171 0.8440291 0.8267471980941188 0.8613110590088475 0.083471105 0.07157192766308426 0.09537028134227157 0.023478538 0.0199675839785878 0.02698949161726791 0.024430513 0.022408666609375325 0.02645236015454069 0.02459073 0.02257302897917974 0.026608432355048776

172 0.8460968 0.8291116904120546 0.8630819369454283 0.082221225 0.07054078077768779 0.09390166903043294 0.023193564 0.01973752351897257 0.02664960501296026 0.024159953 0.022164544599639763 0.02615536139668287 0.024328478 0.022335009537525364 0.026321945823840908

173 0.84812146 0.831427318600563 0.8648156099043809 0.08099968 0.06953317703338 0.09246618269352583 0.022914056 0.01951183983916277 0.026316271630582866 0.023894135 0.021924830251583108 0.025863439566246024 0.024070665 0.022101172220868034 0.026040158259707527

174 0.85010415 0.8336951924605412 0.8665131138520198 0.079805836 0.06854854689704047 0.09106312526596917 0.0226399 0.019290437122007034 0.025989363769869187 0.023632975 0.02168943555102692 0.025576515039345167 0.023817208 0.02187142463529611 0.025762990693206544

175 0.85204566 0.8359161618056598 0.8681751486954389 0.078638986 0.06758625527938923 0.08969171622672954 0.022370989 0.01907322057396979 0.025668756432227186 0.023376385 0.02145826619666618 0.025294503303350986 0.02356803 0.021645684444063062 0.02549037644947255

176 0.853947 0.8380912813069942 0.8698026863214848 0.07749842 0.0666456771594984 0.0883511649864214 0.022107195 0.01886008245808942 0.025354307760168483 0.023124272 0.02123122854163876 0.02501731546590099 0.02332305 0.02142386419234333 0.025222235345267678

177 0.8558094 0.8402218910398426 0.8713968900499401 0.07638351 0.06572625083518815 0.08704076664852309 0.02184842 0.018650937573732557 0.02504590178865033 0.022876553 0.02100823610998668 0.024744870364889725 0.02308219 0.0212058823376715 0.0249584961861551

178 0.8576333 0.8423084854274183 0.8729580999226183 0.075293586 0.06482739151419104 0.08575977980195582 0.021594549 0.018445689639484918 0.024743407556378806 0.022633137 0.02078919525484781 0.024477079107954696 0.022845369 0.020991654171644746 0.02469908349305481

179 0.85942 0.8443524216388439 0.8744875813747669 0.074227996 0.06394852856705496 0.0845074637739866 0.021345481 0.018244253175036685 0.024446709377987607 0.022393942 0.02057402248161512 0.0242138612769298 0.022612514 0.020781101133148593 0.024443926815469343

180 0.8611703 0.846354576336729 0.8759860074645406 0.073186144 0.06308914313803206 0.08328314532746782 0.021101106 0.01804653404129518 0.024155677875151507 0.022158884 0.020362633272065774 0.023955133751974448 0.022383552 0.020574148621287074 0.024192955467973027

181 0.8628849 0.8483157553919801 0.8774540028325072 0.072167404 0.062248697756110014 0.08208611023587149 0.020861324 0.01785245141736022 0.023870196428384866 0.021927878 0.020154943107976928 0.023700813413248048 0.022158403 0.02037071388539251 0.023946092013750708

182 0.864565 0.8502372709122507 0.8788927587660941 0.07117118 0.06142667580295254 0.0809156830246384 0.020626035 0.01766192513677451 0.023590144038468867 0.021700844 0.019950872689888283 0.023450815647437766 0.021936998 0.020170728846623732 0.023703266695902513

183 0.86621106 0.8521195968708118 0.8803025165477673 0.07019689 0.060622578917501925 0.07977119976425315 0.020395126 0.017474861060445372 0.02331539132707828 0.021477705 0.019750344810319377 0.02320506492512183 0.021719262 0.019974116062572052 0.02346440794522519

184 0.86782396 0.8539637585391512 0.8816841582546721 0.06924397 0.05983592699597906 0.07865200807024408 0.020168517 0.01729119289386738 0.023045840675945395 0.021258378 0.019553278631589434 0.022963478171207884 0.021505127 0.019780806056014053 0.02322944740320111

185 0.8694048 0.8557709093476917 0.8830386762235973 0.068311825 0.05906621310803983 0.07755743768122103 0.019946106 0.01711083543640715 0.02278137612002748 0.02104279 0.01935960006740716 0.02272598046037528 0.021294523 0.01959072893021164 0.022998317130827332

186 0.87095404 0.8575416245797017 0.8843664488455912 0.067399934 0.058313000555689984 0.07648686731273348 0.0197278 0.016933712616070615 0.022521887466803683 0.020830862 0.019169232984249655 0.022492491463954385 0.021087375 0.0194038083167137 0.022770940759652726

187 0.87247264 0.8592769630678423 0.8856683246366255 0.06650776 0.05757582896912062 0.07543968445098435 0.019513508 0.016759750782861724 0.022267265827045427 0.02062252 0.01898210511372254 0.02226293443872764 0.020883625 0.019219988615842194 0.022547262130646378

188 0.87396115 0.8609775362072049 0.8869447650852146 0.06563479 0.056854280645961874 0.07441529351938236 0.019303145 0.01658888327310214 0.02201740650107732 0.020417694 0.018798151033910904 0.02203723697086891 0.020683197 0.019039193833912456 0.02232720077530042

189 0.8754206 0.862644452366743 0.8881966883803273 0.06478051 0.056147919805558236 0.07341310211846062 0.019096613 0.016421032247242628 0.021772193613353075 0.02021631 0.01861729889593504 0.02181532189764597 0.020486033 0.018861367487468878 0.022110697693071207

190 0.8768514 0.8642783069664294 0.8894244527763074 0.06394443 0.05545633060259146 0.0724325277157374 0.01889383 0.016256131690454197 0.021531529265928554 0.020018294 0.01843947713059169 0.021597111776650132 0.020292062 0.018686442336699628 0.02189768228802953

191 0.87825453 0.8658801196842222 0.8906289459438296 0.06312608 0.054779133885293395 0.07147302559098682 0.018694714 0.016094114564292064 0.02129531285918511 0.019823577 0.018264620595642395 0.021382533914378814 0.020101225 0.01851435859237347 0.02168809141482677

192 0.87963027 0.8674502128416354 0.891810322398538 0.06232498 0.05411592255662512 0.0705340342657702 0.018499179 0.015934911872576306 0.02106344575123923 0.019632097 0.018092669222179475 0.02117152544515985 0.01991346 0.018345055486391613 0.021481862906981876

193 0.88097984 0.868989942175848 0.8929697297983341 0.061540674 0.05346632472521908 0.06961502411120289 0.01830715 0.015778462908736936 0.02083583591175867 0.019443784 0.017923556145157542 0.020964011673007283 0.019728696 0.018178465918780445 0.021278926028727413

194 0.8823031 0.8704992623121531 0.8941069750993459 0.060772717 0.052829964584237464 0.06871546941387045 0.018118545 0.015624705198648814 0.02061238562738573 0.01925857 0.017757218084983283 0.020759921767063684 0.019546885 0.018014543094076553 0.021079226992688736

195 0.88360155 0.8719797111577816 0.8952233814172916 0.060020696 0.052206507864388615 0.06783488487919888 0.017933289 0.015473578410508396 0.020392998767731426 0.019076394 0.017593599028057523 0.020559188806348376 0.019367967 0.017853230344237865 0.020882703257618367

196 0.8848755 0.8734317358370658 0.8963192168835763 0.05928418 0.0515956007414036 0.06697276006410788 0.017751295 0.015325015785547349 0.020177574453500657 0.018897187 0.01743263341262713 0.02036174051687345 0.019191876 0.017694465553125104 0.020689286554495135

197 0.88612527 0.8748557957801016 0.8973947373238412 0.058562748 0.05099689329529668 0.06612860297297572 0.017572498 0.015178965371068533 0.019966030526939814 0.018720891 0.01727426811135388 0.020167514541977877 0.019018555 0.017538194055179576 0.020498916064878484

198 0.8873517 0.8762527240199728 0.898450659425767 0.057856005 0.05041007287017218 0.06530193650015481 0.017396823 0.01503536776379422 0.01975827737971469 0.018547444 0.017118444688640558 0.019976442657388724 0.018847954 0.017384369054937863 0.02031153800139377

199 0.8885554 0.8776232947905859 0.8994875202576319 0.057163574 0.04983482865599899 0.06449231894703598 0.017224204 0.014894171615128403 0.019554235975260847 0.018376788 0.016965110201735398 0.019788466047148803 0.018680017 0.017232938493425783 0.020127096389596526

200 0.88973683 0.8789679879719788 0.900505674404425 0.056485064 0.04927084277252535 0.0636992858829083 0.017054569 0.014755320642982517 0.01935381730934521 0.018208867 0.016814213061520644 0.01960352081637662 0.018514687 0.017083847800174634 0.019945526590665896

==> reshaped.csv <==
Region,Facebook,Deezer,Citeseer,Cora,Pubmed
Adamic Adar,0.06649919,0.09957034,0.06568659,0.06930478,0.06077038
Association Strength,0.08273704,0.07240173,0.10736641,0.10483269,0.12888704
Common Neighbors,0.0637283,0.09902661,0.06285863,0.06956196,0.07149661
Cosine,0.10138439,0.10047545,0.09209926,0.09513344,0.10016261
Degree Product,0.03627557,0.04331224,0.07969909,0.07568069,0.07114056
Jaccard,0.0950613,0.10251806,0.10309906,0.10868448,0.12094788
N-Measure,0.10514361,0.10264637,0.10006454,0.10365047,0.11597925
Max Overlap,0.14866106,0.08796088,0.13267851,0.11795995,0.07069133
Min Overlap,0.09772055,0.09713276,0.08712271,0.08762284,0.11025149
Pearson,0.10513161,0.09655379,0.09281407,0.09255069,0.09972934
Resource Allocation,0.0976574,0.09840178,0.07651113,0.07501801,0.04994352

==> small_reshaped.csv <==
Region,Facebook,Deezer,Citeseer,Cora,Pubmed
Association Strength,0.08273704,0.07240173,0.10736641,0.10483269,0.12888704
Common Neighbors,0.0637283,0.09902661,0.06285863,0.06956196,0.07149661
Degree Product,0.03627557,0.04331224,0.07969909,0.07568069,0.07114056
Jaccard,0.0950613,0.10251806,0.10309906,0.10868448,0.12094788
Max Overlap,0.14866106,0.08796088,0.13267851,0.11795995,0.07069133
Min Overlap,0.09772055,0.09713276,0.08712271,0.08762284,0.11025149
